Reassessment of Planetary Parameters and Statistical Validation of 187 Kepler Habitable-Zone and Near Habitable Confirmed and Candidate Planets

Confirmed and candidate planets in the Habitable or near-Habitable Zones (HZ) orbiting Sun-like stars are crucial not only for the search for life beyond the Solar System, but also for understanding the architecture and formation of other solar systems and for conducting demographic studies. Current analyses of such planetary systems are limited both by the small sample size revealed by Kepler as well as by uncertainties in system parameters. Although a larger sample of HZ and near-HZ planets must await new observations from wide-field, space-based surveys, follow-up analyses and observations with existing facilities can improve the precision on stellar and planetary parameters, enable more accurate planetary classification, and a more reliable assessment of whether candidate systems are true planets or merely astrophysical false positives. Here, we present a homogeneous transit light curve analysis of 187 HZ and near-HZ systems discovered by Kepler. Our analysis incorporates the latest Gaia DR3-derived stellar parameters, and we also present a statistical validation effort for all targets. The result is a uniform set of planetary radii, instellation fluxes, and orbital ephemerides suitable for prioritizing and scheduling follow-up observations to improve our understanding of planets in this regime. We show that longer-period (>300days) systems would particularly benefit from transit follow-up: just a single transit from facilities such as the 6m James Webb or the planned 3m Lazuli space telescopes could provide ~2 times tighter precision on planet radii than four years of Kepler photometry, thereby dramatically shrinking relevant parameter uncertainties and allowing more confident planet/false-positive assessments.

==> Table_3_From_MCMC_fitting.csv <==
planet_id,KIC,Rp_Rs,Rp_Rs_err,u1,u1_err,u2,u2_err,a_Rs,a_Rs_err,inc,inc_err,t0,t0_err,period,period_err,Transit Epoch Uncertainty_minutes (T_0 sigma),Transit Epoch Uncertainty (T_0 sigma) in hrs
KOI-4636.01,9773270,0.059355307,0.016869628,0.581699532,0.00130725,0.113516467,0.001878622,41.03060382,4.551171528,88.59983939,0.178926926,170.9815244,0.021189508,122.749954,0.002775548,214.01614568447891,3.566935761
KOI-463.01,8845205,0.044251936,0.001137001,0.270451303,0.013788508,0.330302337,0.020856049,35.35154634,2.164438748,88.57709068,0.111464147,185.2690155,0.001001357,18.47762162,2.35E-05,11.797096346916414,0.196618272
KOI-87.01,10593626,0.021095382,0.001837379,0.537836387,0.001210779,0.135055955,0.001753191,189.5413803,38.84113833,89.76001763,0.088116908,133.6981231,0.003456619,289.8641638,0.001946907,64.67339002897006,1.077889834
KOI-401.02,3217264,0.030184653,0.001830338,0.543692581,0.000886506,0.126279384,0.001290909,158.7773508,28.85083318,89.70917062,0.089878416,251.2814708,0.006350908,160.0191026,0.001288855,74.79922741,1.24665379
KOI-505.05,5689351,0.033488931,0.002534516,0.633000309,0.000945902,0.083610795,0.001333748,52.89950721,16.61304434,89.05411478,0.373864711,187.3261843,0.005340346,87.08931921,0.000587631,63.088401829111696,1.051473364
KOI-1871.01,9758089,0.038402872,0.001904878,0.681678285,0.000572261,0.050384466,0.000784041,58.08366997,9.49189875,89.14758496,0.178481286,177.4358161,0.003734341,92.73016543,0.00041576,41.65844381787517,0.694307397
KOI-5790.01,10394802,0.026303105,0.001981221,0.641758697,0.000805626,0.08002288,0.001083645,150.3488309,36.20624161,89.6769402,0.116277313,229.7616513,0.015096927,178.2645175,0.004780961,248.79662815711362,4.146610469
KOI-2210.02,4142847,0.038125232,0.003084601,0.642263536,0.001086509,0.081689984,0.001430862,167.0371743,39.83005918,89.80730423,0.169218366,300.7231528,0.007528623,210.6305265,0.002248042,97.71865585816614,1.628644264
KOI-4016.01,5938970,0.035403526,0.002706062,0.64954793,0.001211634,0.090799237,0.001425881,272.7416593,65.08315139,89.83238696,0.0658925,195.6272713,0.003346959,125.4131104,0.000432807,32.14866982665757,0.535811164
KOI-1986.01,8257205,0.039592668,0.002284149,0.567850254,0.001053832,0.122773498,0.001470825,128.8890985,29.18686604,89.63585856,0.117296183,151.3867142,0.003823147,148.4598543,0.000861663,54.87184317,0.91453072
KOI-416.02,6508221,0.034103252,0.001064847,0.591025351,0.001244069,0.109953033,0.001789477,75.34170524,7.856733672,89.31948171,0.086339139,153.7790163,0.002282504,88.25552052,0.000250653,26.55285481857725,0.44254758
KOI-518.03,8017703,0.031074888,0.00169919,0.607839267,0.001826363,0.108396567,0.002573307,184.9715923,33.86469006,89.82888364,0.11631166,364.1576686,0.003913681,247.3553825,0.001594243,59.95392506392977,0.999232084
KOI-5622.01,9141355,0.040193232,0.002755713,0.56017462,0.001301124,0.12328326,0.00187781,127.2066812,29.13194118,89.59124569,0.113368304,422.4972964,0.016783481,469.6198695,0.013940462,282.0769811637378,4.701283019
KOI-2762.01,8210018,0.03380136,0.003198089,0.673452044,0.000564614,0.05612832,0.000763764,113.8857373,30.55511384,89.69201334,0.263753178,258.4014909,0.005390933,132.9957098,0.000904555,63.00292861314782,1.05004881
KOI-1980.01,11769890,0.029612526,0.002006167,0.562666432,0.001064975,0.11810778,0.001532455,50.36901353,14.50997246,88.95213408,0.311556086,165.4559187,0.009770933,122.8803816,0.001393469,107.27626294613475,1.787937716
KOI-1707.02,7703955,0.042102238,0.007717397,0.438240754,0.000476903,0.178755576,0.000786233,71.41440545,11.75603126,89.21876906,0.134369915,151.0708155,0.012350547,265.4781458,0.005349834,193.4134347798396,3.223557246
KOI-2418.01,10027247,0.037235519,0.006585676,0.368749742,0.00160018,0.325370227,0.002000105,27.3631031,5.346803105,87.95329158,0.395230793,189.2651408,0.013155341,86.83151544,0.001575414,168.94156889215893,2.815692815
KOI-612.03,6587002,0.034337565,0.00571195,0.57617419,0.001245556,0.115559945,0.001720224,89.36298115,16.71803784,89.38463411,0.128463382,155.0286563,0.004552919,122.0799061,0.00062762,48.34655951791613,0.805775992
KOI-947.01,9710326,0.038239054,0.00150598,0.347406374,0.001799467,0.333627818,0.002448052,42.10954124,8.057384563,89.00173393,0.332744946,189.9256587,0.001781525,28.59915731,5.75E-05,18.72377858,0.312062976
KOI-1876.01,11622600,0.038032366,0.002153877,0.568147338,0.002118824,0.145849442,0.002782651,112.6717771,19.65185087,89.73371273,0.197182085,209.1243687,0.002468553,82.53448279,0.000240887,27.288940902438874,0.454815682
KOI-1527.01,7768451,0.036226064,0.001807324,0.511788717,0.001202998,0.149298383,0.001627376,141.4914365,24.30293849,89.63620169,0.077639155,162.8825258,0.004451859,192.6667141,0.001044931,51.55990828,0.859331805
KOI-854.01,6435936,0.037766968,0.001834999,0.362158957,0.001527842,0.341282781,0.001813897,80.11195966,15.7601248,89.61269005,0.292580152,201.1685946,0.004183627,56.05602489,0.000392613,64.73229640737136,1.078871607
KOI-438.02,12302530,0.027472513,0.002777087,0.664993572,0.001146266,0.071806613,0.00141384,100.4777679,28.74857813,89.64128177,0.313770233,183.5240907,0.002873879,52.66151452,0.00014917,26.5309329,0.442182215
KOI-1430.03,11176127,0.037673853,0.003098915,0.636039032,0.001427485,0.091375052,0.001838425,113.5133498,25.63333232,89.67129821,0.198945751,184.2526006,0.003488215,77.47363,0.000293849,35.47821444845695,0.591303574
KOI-1938.01,9651234,0.027340408,0.002079246,0.599726594,0.001198503,0.104313087,0.001683323,91.00598326,24.42844523,89.57100418,0.27317111,187.0932883,0.001921747,96.91471712,0.000226514,21.705024948986143,0.361750416
KOI-701.03,9002278,0.02116695,0.001275419,0.616899523,0.001339542,0.098564305,0.001854482,125.7769603,22.84548616,89.7850713,0.191526394,150.4055492,0.00450056,122.3894663,0.000747564,57.42098403410776,0.957016401
KOI-8276.01,8637903,0.026348925,0.001846362,0.433140628,0.000683071,0.175546272,0.00105916,126.3159204,36.6617318,89.60595445,0.161497386,343.6526833,0.017176611,385.852163,0.008276223,204.10617893810877,3.401769649
KOI-4087.01,6106282,0.026187978,0.001235195,0.529796964,0.001817328,0.186754991,0.002141257,91.56308354,12.70790245,89.75081618,0.226480535,215.5264916,0.007319127,101.1105361,0.000911185,83.33189344093083,1.388864891
KOI-1078.03,10166274,0.037304971,0.001462281,0.375985089,0.001908798,0.298006197,0.002723238,71.82084195,10.31643217,89.64545365,0.281866293,158.0408163,0.002180876,28.46457323,8.68E-05,28.422224566789115,0.473703743
KOI-7982.01,10011213,0.03010655,0.001985301,0.480399905,0.001122675,0.166962742,0.001615868,225.5376293,44.25157394,89.88241952,0.115664931,486.5270871,0.015398073,376.4384787,0.010378352,255.02780377631083,4.250463396
KOI-2931.01,8611257,0.028557042,0.001778784,0.615487837,0.001140745,0.098276591,0.001614691,42.84854073,8.344343911,88.73884078,0.27473171,148.5188268,0.009570646,99.25465743,0.001039858,98.30159186869017,1.638359864
KOI-2770.01,10917043,0.032110691,0.001609998,0.625885276,0.001798102,0.10234994,0.002261629,168.3644494,23.22989674,89.85635742,0.11973081,284.186953,0.006493401,205.3860511,0.002038317,91.46965394785079,1.524494232
KOI-4427.01,4172805,0.030126991,0.001428184,0.358252967,0.001391717,0.322546661,0.001894372,172.8751246,21.99233518,89.87585098,0.111418106,243.9518053,0.004487872,147.6615115,0.001033651,64.32910795777902,1.072151799
KOI-4356.01,8459663,0.031381944,0.002284966,0.594521406,0.001221393,0.107288453,0.001731255,202.8380883,34.48859481,89.88152792,0.107156292,201.4669234,0.010741823,174.508227,0.002356034,126.47892800633926,2.107982133
KOI-8238.01,12554485,0.031078743,0.004974733,0.542512384,0.001253422,0.128358079,0.001725625,331.1664059,87.57120501,89.83504533,0.048502656,561.4078839,0.009026461,495.6682359,0.007967874,149.72387598256145,2.495397933
KOI-571.05,8120608,0.024937112,0.001771528,0.350241733,0.001614208,0.29527042,0.002374797,85.28492912,21.80328392,89.40485789,0.213226608,176.8361623,0.010076557,129.9449907,0.001576743,114.44905140395973,1.90748419
KOI-4385.02,3645438,0.034746213,0.001977045,0.593530052,0.001051775,0.102133225,0.001507262,248.9119473,35.70861394,89.90299246,0.082731554,452.8735296,0.010915536,386.3713064,0.009081105,209.81825240891283,3.496970873
KOI-1596.02,10027323,0.033421289,0.003159287,0.673240341,0.000619018,0.056131367,0.000824183,160.8719087,43.34689028,89.74990318,0.155091325,138.6808738,0.003467322,105.3582256,0.000541091,48.56594231966191,0.809432372
KOI-8193.01,10028127,0.03953569,0.006845505,0.557029804,0.001126156,0.119833042,0.001622753,322.0358865,96.70259165,89.8364166,0.060236478,416.2116769,0.010485081,367.9470262,0.005441476,134.06027984144157,2.234337997
KOI-5874.01,11152511,0.018600321,0.001075269,0.516722124,0.001545074,0.142021325,0.002226488,171.7694827,30.71227943,89.85341537,0.142703548,360.7650745,0.011093638,287.3578756,0.004878698,155.38052936038758,2.589675489
KOI-4054.01,6428794,0.025365769,0.001688679,0.583760693,0.001164002,0.11008428,0.001635017,113.6638506,24.67779962,89.66636322,0.181589357,201.8217094,0.008134646,169.1311774,0.001507116,83.29714942588791,1.388285824
KOI-494.01,3966801,0.03144671,0.001784349,0.568253751,0.001446827,0.127828909,0.002108238,42.49199298,8.274828875,89.23050624,0.522466861,188.7879032,0.00164182,25.69583795,4.92E-05,17.79887029780982,0.296647838
KOI-8275.01,8329346,0.041506014,0.003569916,0.477216326,0.001390848,0.172680336,0.001977267,796.5872717,171.8841803,89.96725407,0.029558148,273.6617276,0.014009758,389.8724007,0.006243341,154.16269703734457,2.569378284
KOI-775.03,11754553,0.028383181,0.001115316,0.48286918,0.002170708,0.204490178,0.002971061,68.20240026,8.44959439,89.68465184,0.28333145,151.5966063,0.002800156,36.44561845,0.000137354,35.24023324508411,0.587337221
KOI-812.03,4139816,0.034585757,0.00157604,0.463384482,0.002328198,0.214661216,0.003362236,70.83592511,11.14862259,89.65961961,0.31501649,165.2341899,0.003820274,46.18437082,0.000229466,46.25819055125129,0.770969843
KOI-4622.01,11284772,0.027318719,0.001398953,0.374157451,0.001981319,0.276502524,0.003044632,235.3667072,35.72042274,89.89795627,0.089927056,213.0375955,0.009584843,207.2478995,0.002615518,117.56969206408448,1.959494868
KOI-4051.01,10360722,0.030390758,0.001355138,0.515951102,0.001364143,0.149947227,0.001951077,172.1894373,23.41246359,89.86522548,0.117050769,238.7660142,0.005477914,163.6930336,0.001240316,70.10137225651748,1.168356204
KOI-6786.01,6878408,0.031747929,0.001732421,0.523948199,0.001382244,0.14117416,0.001974261,238.6327956,36.68500491,89.90055731,0.088264268,581.8745355,0.021990024,455.6118656,0.025752515,520.1354925811129,8.668924876
KOI-2828.01,6436029,0.03183007,0.001959451,0.660604063,0.000890302,0.068667978,0.00119896,77.84099343,13.02232957,89.66853531,0.297412258,146.9607147,0.006816892,59.49618097,0.000460202,72.89726133695939,1.214954356
KOI-4036.01,11415243,0.022456949,0.001058464,0.651173011,0.001005621,0.073517694,0.001377395,170.3985304,21.09735453,89.87232887,0.111294217,211.4489078,0.006914623,168.808052,0.001544497,85.09939615,1.418323269
KOI-3497.01,8424002,0.020440758,0.001899139,0.63481951,0.001075941,0.079089304,0.001520558,30.41041524,9.177794411,88.2534379,0.640451387,134.2898247,0.001950245,20.35972109,4.97E-05,22.86021337162897,0.381003556
KOI-701.04,9002278,0.012845319,0.001502699,0.615596113,0.00129713,0.099584346,0.001796223,271.277061,59.23087681,89.88716456,0.090924845,589.6726353,0.015822217,267.3144598,0.012436397,412.5231385287611,6.875385642
KOI-2757.01,6432345,0.027345044,0.001015999,0.560165902,0.001075784,0.120143119,0.001502073,232.0448406,25.9212207,89.91034183,0.077337987,172.6271395,0.003805285,234.6396222,0.001025877,41.724737669283066,0.695412294
KOI-4745.01,11757451,0.028324634,0.00284551,0.644345387,0.001010483,0.07836997,0.001367862,110.6881029,26.6695928,89.64339776,0.211512368,264.2258838,0.019596157,177.672126,0.004793026,250.06770126615027,4.167795021
KOI-250.04,9757613,0.036513657,0.00211986,0.423038377,0.002073125,0.25165761,0.002868271,136.8639088,33.10154628,89.708241,0.153162336,136.7460366,0.002614161,46.82757643,0.000139342,27.944750583571913,0.465745843
KOI-4005.01,8142787,0.023839551,0.001126339,0.546127808,0.001103505,0.12613643,0.001549833,129.2670683,18.70752319,89.81057997,0.161447616,210.1178695,0.005348217,178.1398674,0.001758956,91.50893293164654,1.525148882
KOI-427.03,10189546,0.016262482,0.000859199,0.583813123,0.000996761,0.107759915,0.001391238,110.6657164,14.49698207,89.79843397,0.168046167,245.6275269,0.014023578,117.0384457,0.002763724,219.8164884,3.66360814
KOI-3086.01,10749059,0.031607415,0.001569815,0.536808293,0.001358281,0.13864514,0.001927434,148.7469022,21.1359336,89.84227133,0.137294191,252.5229062,0.01341626,174.7347065,0.003176445,170.34010782415933,2.839001797
KOI-8201.01,10253977,0.028867928,0.003168357,0.586934202,0.00134058,0.111186284,0.001871677,769.9322774,187.7078992,89.94783228,0.031568337,496.9954871,0.008991252,392.6060973,0.006314514,146.06138631132941,2.434356439
KOI-3266.01,8826007,0.028870241,0.002385299,0.683823525,0.00072875,0.052359106,0.000992976,37.16209869,8.284567104,88.5674299,0.406515438,140.8260383,0.008186933,54.50935428,0.000606575,104.60912038763688,1.74348534
KOI-2834.01,5609593,0.032000593,0.001942786,0.646542158,0.000794797,0.077243848,0.001047336,174.7588996,28.33868126,89.85994863,0.132735505,234.720373,0.006091323,136.2058598,0.00108406,73.89165036276613,1.231527506
KOI-1298.02,10604335,0.02852833,0.001472295,0.512018485,0.002393159,0.17880148,0.003357197,109.0577909,15.97527491,89.80458395,0.168087281,173.288108,0.018342826,92.74812316,0.002074866,210.80782097404744,3.513463683
KOI-2992.01,8509442,0.032328204,0.001866921,0.474608711,0.00218332,0.219062545,0.00281798,168.866849,30.44186038,89.84567672,0.143400688,152.668914,0.004649436,82.65975384,0.000429805,48.73775250234185,0.812295875
KOI-6971.01,8120820,0.023566166,0.002055622,0.597628695,0.001371699,0.11293634,0.001908771,77.12468035,20.11944048,89.3759476,0.256435225,255.1882268,0.012804136,129.2222075,0.002601302,184.4716196981271,3.074526995
KOI-4084.01,3937814,0.026409598,0.001275075,0.565529261,0.001108908,0.119467697,0.001586853,153.2504524,20.90644642,89.84653942,0.130993686,213.397408,0.015771076,214.8841685,0.003805312,165.95077758272475,2.765846293
KOI-8159.02,8608544,0.016919141,0.000850327,0.453721151,0.00080084,0.171504704,0.001252517,160.5465073,22.90106919,89.85178128,0.128873046,350.0633999,0.020377152,353.0383319,0.011153371,290.5807186677806,4.843011978
KOI-1353.03,7303287,0.019603796,0.001789653,0.444293034,0.000590717,0.189903348,0.000956833,408.4330706,79.36336084,89.94351421,0.049821253,341.0082533,0.015914237,330.0909924,0.014754641,404.3369164989997,6.738948608
KOI-3282.01,12066569,0.031034005,0.001314509,0.377762823,0.001840229,0.282709852,0.002726852,96.93921041,13.57439986,89.76636102,0.212047089,157.0168948,0.003624136,49.2770075,0.000235838,44.7935296,0.746558827
KOI-1970.02,9650808,0.028466972,0.001346206,0.537542444,0.001102412,0.133152399,0.001555655,122.3291403,17.91522646,89.80143651,0.173560155,215.431522,0.007738057,125.6027097,0.001351102,99.84863016754325,1.664143836
KOI-4121.01,6349881,0.02968216,0.001927605,0.557765769,0.001564028,0.131353542,0.002217075,174.7905694,34.16350003,89.84591912,0.149350454,319.7327674,0.00924662,198.0880249,0.002392881,111.06499385542219,1.851083231
KOI-2290.01,12121570,0.024132483,0.00130442,0.655017097,0.001998467,0.071003738,0.00198293,131.5294326,18.96249226,89.81509604,0.159338005,165.6750403,0.005027271,91.50055416,0.000527791,54.44478419470519,0.90741307
KOI-172.02,8692861,0.01709579,0.000753262,0.488125474,0.001154588,0.1578806,0.001659398,130.0700696,18.81373598,89.81391484,0.158552111,150.8553151,0.009308045,242.4643535,0.004751927,185.2404848,3.087341413
KOI-7923.01,9084569,0.011244412,0.000606711,0.558281893,0.001912142,0.132557905,0.002785113,118.4988409,19.05443058,89.79137156,0.186009355,162.689286,0.022308475,395.1564957,0.014038296,345.15566375399237,5.752594396
KOI-7954.01,9650762,0.019835064,0.001786629,0.526891825,0.001287589,0.129043367,0.001902406,130.4271329,33.04355748,89.80318896,0.167487654,453.7680223,0.026995389,372.1075496,0.024823895,608.9310286034703,10.14885048
KOI-5067.01,4478142,0.026245147,0.003114433,0.520967164,0.001177159,0.14483468,0.001679918,371.727722,83.02443488,89.91322331,0.050304237,329.4145372,0.010202439,219.9314758,0.005232294,218.99395336671827,3.649899223
KOI-3034.01,2973386,0.031621499,0.003219126,0.46853284,0.002024259,0.22199607,0.002803899,54.70558919,17.80331483,89.04447532,0.352726248,138.015053,0.00515373,31.0208839,0.000228651,68.88647886,1.148107981
KOI-8033.01,10844823,0.025924999,0.001791416,0.587810789,0.001292147,0.11307241,0.001873518,344.8314493,45.10254547,89.94741565,0.042475556,369.5219759,0.031313841,362.1234944,0.011992798,314.10678341328156,5.235113057
KOI-2028.03,7102316,0.029316416,0.00150044,0.509365903,0.001897931,0.160174484,0.002732391,114.4366255,17.12294839,89.78841524,0.185418704,202.8742516,0.010352698,142.5457419,0.002076642,135.38966533056947,2.256494422
KOI-4856.01,9782748,0.028361773,0.001397302,0.48245403,0.001375598,0.167553229,0.001986891,115.5986851,16.53436112,89.79453918,0.177137155,174.665805,0.01734876,147.3866692,0.002647519,169.59687861179228,2.826614644
KOI-2841.01,8758204,0.028589519,0.001507125,0.516916256,0.001565022,0.15115772,0.002267711,139.7356785,21.10112535,89.83003564,0.15441918,226.9557634,0.010730619,159.3845986,0.002172356,126.07818937515742,2.101303156
KOI-8107.01,5802205,0.008259135,0.000453796,0.450920694,0.00087501,0.183662736,0.001378357,202.3432641,29.92190616,89.89119577,0.094677217,219.3677122,0.023702072,578.8589526,0.020071138,319.7536406149747,5.329227344
KOI-4202.01,5084171,0.02663229,0.001144662,0.469664724,0.001121612,0.175861311,0.001594379,122.7402024,15.82568671,89.81885845,0.161161829,165.4902468,0.008490987,153.9794862,0.001298619,79.48651833,1.324775305
KOI-4450.01,7429240,0.023578316,0.001247777,0.55357943,0.001105421,0.127165195,0.001582776,156.4969579,22.66859261,89.84857647,0.128175146,173.6770253,0.014419381,196.4408801,0.003344948,160.3023880736502,2.671706468
KOI-7915.01,8880317,0.01489172,0.000995489,0.449669915,0.000739737,0.172127024,0.001114611,158.5627645,24.67686707,89.94848119,0.054489374,372.9219558,0.012056684,382.6276488,0.055006492,1346.6708440655377,22.44451407
KOI-5276.01,6368905,0.028282964,0.001883029,0.580253511,0.001571359,0.116984361,0.002264851,197.166907,33.35742575,89.87927797,0.109733713,303.8568569,0.018584788,220.713201,0.006118835,256.9201881,4.282003135
KOI-7223.01,9674320,0.017925983,0.001180307,0.450874224,0.00085889,0.170959723,0.001364992,226.973831,33.86153193,89.89560651,0.091477795,297.8089849,0.01635211,317.0871149,0.006702892,194.4740977019833,3.241234962
KOI-3344.03,11810124,0.020710014,0.00154162,0.539856034,0.001174236,0.133604941,0.001658054,146.443188,22.69400315,89.83970331,0.137859544,230.9987169,0.037562572,208.5393069,0.01656701,741.5267383554773,12.35877897
KOI-7711.01,4940203,0.015789202,0.000881498,0.485158141,0.001041675,0.145735187,0.00165411,121.4617942,18.23206807,89.80671835,0.164992368,355.5892827,0.03324992,302.781086,0.011043791,337.3790106991991,5.622983512
KOI-7345.01,10586619,0.021714765,0.001202981,0.494000393,0.000994834,0.157020257,0.001386051,227.6483449,34.8070145,89.89524521,0.094002968,278.8303528,0.017044906,377.5027221,0.008125638,200.42420947104037,3.340403491
KOI-8063.01,11714107,0.019805469,0.001697358,0.553476349,0.001202469,0.121808096,0.001694766,291.4115012,58.14293307,89.91325504,0.078878122,311.7835353,0.031051125,405.3553999,0.013706061,318.9375249575433,5.315625416
KOI-7894.01,8555967,0.018582451,0.001067106,0.478086977,0.001035943,0.167641233,0.001488863,152.9149342,25.54330956,89.84258527,0.142952356,169.4605669,0.022778397,347.9721576,0.010676892,293.9555334889396,4.899258891
KOI-2184.02,12885212,0.025458031,0.001936942,0.617225883,0.001708402,0.103279601,0.00219708,165.156887,30.01869919,89.84291114,0.145219118,226.920938,0.008494308,95.90657128,0.000931367,90.68698346,1.511449724
KOI-4009.01,8934103,0.02369051,0.001039346,0.484078177,0.001166309,0.166633975,0.001651039,116.9262435,16.22681708,89.79889534,0.174369123,296.039959,0.008470005,175.1386162,0.0022135,115.39423248386191,1.923237208
KOI-4742.01,4138008,0.02061074,0.001170196,0.550430435,0.002198829,0.138462505,0.003138894,131.1020393,19.43396526,89.82200848,0.155990905,230.438528,0.009153832,112.3034109,0.001422497,117.50026508489321,1.958337751
KOI-2525.01,5942949,0.024657295,0.001393027,0.640995591,0.001236765,0.081771841,0.001702659,83.57525095,11.60167072,89.73214143,0.241505804,146.2352735,0.006425917,57.29325281,0.000516218,84.50712844606494,1.408452141
KOI-7798.01,6952971,0.016544281,0.001416165,0.486877205,0.001069623,0.151359291,0.001630089,136.7940278,32.08055123,89.70275548,0.159143733,258.9716099,0.014304508,309.9170235,0.006028244,183.45418017233214,3.05756967
KOI-3284.01,6497146,0.012541309,0.000777584,0.405269102,0.00218925,0.293715121,0.002607356,60.26383521,7.774026266,89.67104749,0.287080762,135.352403,0.013409434,35.23337058,0.000430672,115.12165631612712,1.918694272
KOI-238.03,7219825,0.015628999,0.00077488,0.447294076,0.000730337,0.170988938,0.001145736,175.8323027,25.20306039,89.86970357,0.112359114,256.5012397,0.02376527,362.9788093,0.014350201,373.52819241510844,6.225469874
KOI-4076.01,9455677,0.023802274,0.001187454,0.521307338,0.001258897,0.149985015,0.001813784,135.9539284,20.12679419,89.82133125,0.155979901,208.7915613,0.005176815,124.8276655,0.00120348,88.69738960076997,1.478289827
KOI-4460.01,9947389,0.017700528,0.001126822,0.494525317,0.001447099,0.158730633,0.002088215,200.8457719,39.57382239,89.88000694,0.11089905,142.0836503,0.025075637,284.719084,0.008991085,299.9660021156864,4.999433369
KOI-4550.01,5977470,0.021980416,0.001401764,0.603165623,0.001457572,0.098250059,0.002095028,149.3537057,23.64496394,89.83534217,0.149170229,175.1377472,0.00880057,140.2519907,0.001507051,100.62823631506845,1.677137272
KOI-2194.03,3548044,0.013505772,0.00077546,0.480694644,0.001195227,0.159703938,0.001755748,171.413936,23.00599353,89.87474916,0.104468387,202.8694456,0.035475558,445.2095523,0.01743652,380.07753714783144,6.334625619
KOI-8012.01,10452252,0.019109339,0.001549374,0.377885509,0.000932962,0.363640153,0.001051537,125.5023963,26.12526382,89.80257719,0.179738032,136.2021741,0.010420906,34.57538325,0.000496855,134.63201936136187,2.243866989
KOI-7953.01,9650579,0.015088772,0.001231607,0.558514396,0.001020096,0.115842305,0.001425274,133.9022719,25.2612036,89.82755051,0.149864194,186.6865473,0.052202711,432.9706193,0.049701919,1076.190040332971,17.93650067
KOI-7889.01,8489260,0.02197471,0.001811551,0.55285289,0.001229256,0.123062914,0.00172078,138.7421665,27.74269754,89.85874828,0.116829174,218.1881144,0.090085191,130.2458406,0.010395356,744.8790659793043,12.4146511
KOI-7880.01,8308516,0.014686329,0.00101739,0.464117179,0.001301972,0.155926017,0.002065713,612.8741567,99.92046758,89.96405358,0.030619658,303.3586918,0.019541981,623.7110118,0.014138377,225.71294792686248,3.761882465
KOI-7746.01,5881307,0.023557116,0.002103539,0.439066181,0.000581404,0.180373358,0.000980209,201.026452,46.97921188,89.81788631,0.127553979,388.2610768,0.02593384,394.0135582,0.01055435,246.02308703453684,4.100384784
KOI-7016.01,8311864,0.012930024,0.000746735,0.519411231,0.001167163,0.141277648,0.001573824,259.8522123,37.14990479,89.91162553,0.076752568,314.9786311,0.013979033,384.844628,0.007071227,174.27013019898655,2.90450217
KOI-7931.01,9227215,0.017039654,0.001574009,0.50225607,0.001270054,0.154218615,0.001751477,153.1274263,32.10484249,89.81251468,0.161146009,181.7329617,0.043545526,242.0412885,0.013680886,535.5961766675599,8.926602944
KOI-8249.01,4572728,0.012802919,0.001163,0.440347991,0.000774023,0.172778856,0.001201203,228.3408945,49.15721348,89.88712805,0.098745657,326.3158495,0.007028212,309.1013027,0.006528166,197.67099454071155,3.294516576
KOI-2162.02,9205938,0.014111054,0.000762851,0.471280467,0.000999761,0.174329512,0.00141758,154.5309538,23.31638648,89.85068666,0.131381168,131.5940251,0.018577031,199.6733561,0.003866332,185.66535881540244,3.094422647
KOI-4242.01,9514372,0.016940243,0.001026535,0.506526489,0.00112507,0.153305384,0.00152689,207.6108398,33.56922198,89.89019262,0.097550213,215.0384542,0.014687812,145.7880758,0.00251072,160.4790936104373,2.67465156
KOI-7749.01,5888187,0.019405332,0.002029596,0.575740473,0.001094274,0.114537306,0.001523023,609.9449596,129.6564163,89.95541762,0.037675276,236.3279431,0.012061294,133.6367752,0.001821397,127.08736241928018,2.118122707
KOI-4926.01,1865864,0.022097131,0.001511084,0.619520277,0.001093298,0.097742884,0.001500452,75.36727086,11.82214979,89.70274929,0.258776178,135.4878551,0.02426521,69.08631628,0.002257037,307.50421379846154,5.12507023
KOI-3508.01,6697817,0.016089303,0.000850799,0.461895389,0.000808062,0.175474344,0.001214514,160.9963922,23.3806549,89.85492503,0.125083472,236.0369546,0.011148092,190.8012217,0.00262784,129.6566895140547,2.160944825
KOI-8048.01,11296205,0.014992324,0.001204495,0.475839682,0.000947376,0.166309788,0.0014069,276.069076,48.37235573,89.91452847,0.078204642,445.9863457,0.022349466,379.6581595,0.022332351,547.6424242315312,9.127373737
KOI-2650.01,8890150,0.021004459,0.001171644,0.503078332,0.006926236,0.158753137,0.009972968,58.47156922,8.379553569,89.59896574,0.349960105,144.2073005,0.00687452,34.98978751,0.0003165,84.44210489763597,1.407368415
KOI-2719.02,5184911,0.019024034,0.000771888,0.660845563,0.000890837,0.068632345,0.001164029,84.30919135,4.38309558,89.87830079,0.100960332,132.1618757,0.013270059,106.2710248,0.001915854,169.37003142291894,2.822833857
KOI-8246.01,4446859,0.011014542,0.001231036,0.473395417,0.00116559,0.161539199,0.001742446,278.3508117,58.20947173,89.90637406,0.079859781,284.3612568,0.036789105,425.6599621,0.023721523,515.1162704,8.585271173
KOI-7673.01,3852872,0.009270996,0.000880336,0.652846756,0.000653752,0.072220577,0.000861365,132.5238375,24.58500201,89.82616593,0.154100827,188.5589033,0.015742542,80.76982331,0.00181411,210.21137666114288,3.503522944
KOI-1404.02,8874090,0.017804292,0.001199925,0.648320746,0.00163788,0.083387078,0.002081421,32.68844702,5.188242364,89.28823178,0.640857209,140.8353373,0.008281135,18.90604427,0.000192183,95.11998641545073,1.585333107
KOI-2626.01,11768142,0.038444237,0.00691754,0.352998361,0.001726218,0.332480171,0.002516759,24.70754692,5.20285673,87.75664335,0.474818319,140.0029287,0.0072753,38.09705624,0.000318747,78.27453227526996,1.304575538
KOI-1422.02,11497958,0.037727394,0.00179866,0.346791132,0.00166078,0.337166645,0.002487551,42.76265133,9.094022092,89.14465304,0.481555546,133.6500058,0.001577719,19.85027804,0.000043,20.25183881535215,0.337530647
KOI-2529.02,8463346,0.031864952,0.002757778,0.648419088,0.000644513,0.071723771,0.000851589,91.16450957,19.62661878,89.67255597,0.303642409,132.6167238,0.006999105,64.00192852,0.000523614,76.81846216476103,1.280307703
KOI-1422.04,11497958,0.029043207,0.00155741,0.340592403,0.001917672,0.343747991,0.002962407,123.1214858,19.55833067,89.81587863,0.166533336,162.6162869,0.012357445,63.33520063,0.001009163,149.29018081568537,2.48816968
KOI-8000.01,10331279,0.019246467,0.001717185,0.488567791,0.002162477,0.166780085,0.003036608,60.29539425,14.32397511,89.2956098,0.353573777,224.2382026,0.048341987,225.4825692,0.010960223,462.96240587204727,7.716040098
KOI-3010.01,3642335,0.02543514,0.001113313,0.373664411,0.001996889,0.320567454,0.002500519,94.48575539,12.82267655,89.76697372,0.204854561,179.2880808,0.005585937,60.86669959,0.000508646,78.05529366,1.300921561
KOI-1422.05,11497958,0.027221378,0.001390189,0.346821085,0.001885549,0.342047678,0.002842144,81.76044095,13.29429757,89.70641084,0.259237716,136.0412288,0.005576871,34.1418118,0.000225911,62.006182372824114,1.033436373
KOI-7882.01,8364232,0.018208755,0.001886508,0.674939772,0.001062927,0.063469987,0.001330957,114.3345544,24.367909,89.77085754,0.200219897,140.2206408,0.01655143,65.41586402,0.001304433,187.4811250633826,3.124685418
KOI-2020.01,9349482,0.035508112,0.002397523,0.631443414,0.001170808,0.08172174,0.00167224,52.30316342,11.52793909,89.27980879,0.402185511,187.0400474,0.00672251,110.9643834,0.000839819,70.80653995355381,1.180108999
KOI-2078.02,9351316,0.035992781,0.0015836,0.638903362,0.001878998,0.096094536,0.002334964,196.2108761,21.94641993,89.90600795,0.092142491,176.5064637,0.005486621,161.5151235,0.001081504,62.793650779387825,1.046560846
KOI-2094.02,8505920,0.022666327,0.001793623,0.540909538,0.001184021,0.130238406,0.001685687,144.5299309,34.10016409,89.72848783,0.154556553,270.6652022,0.010204734,198.6810968,0.002917084,135.22006963777417,2.253667827
KOI-2102.01,7008211,0.036558402,0.001733264,0.584166395,0.001172776,0.113066631,0.001664256,226.452647,31.4428761,89.89571767,0.090119658,157.3529445,0.004747249,187.7467298,0.001223374,62.03584853671195,1.033930809
KOI-2703.01,5871985,0.038294861,0.001584134,0.663863837,0.001167102,0.06915435,0.001523628,204.9336665,22.86965362,89.90222367,0.088746975,268.1423783,0.004203451,213.2568005,0.00122185,53.129847069307225,0.885497451
KOI-4103.01,3747817,0.030543866,0.001402209,0.540113888,0.00120317,0.133947862,0.001737201,131.5111182,17.70539621,89.8324832,0.148533881,217.366303,0.015234207,184.7706034,0.003801364,192.8405837282444,3.214009729
KOI-5475.01,8105398,0.018689021,0.000538673,0.470162206,0.000992467,0.158876055,0.001495494,120.3392856,11.97700944,89.84673061,0.143414739,341.0502725,0.006282627,224.1300414,0.002413299,97.72388801276261,1.628731467
KOI-5706.01,9715631,0.028117371,0.001400968,0.50218825,0.000947263,0.148299359,0.001373032,171.2891077,25.45713158,89.86005953,0.124047963,149.0409986,0.020187736,425.4851422,0.009703207,225.44401299847394,3.757400217
KOI-5856.01,11037818,0.01669788,0.001081737,0.512621858,0.001091032,0.139310885,0.001593927,116.2035151,20.78427826,89.78229921,0.201751053,165.6983375,0.03690609,259.3355107,0.011096677,402.99991829911755,6.716665305
KOI-2469.01,6149910,0.027352,0.001278151,0.591023085,0.001152878,0.108464706,0.001691222,138.1847639,18.25707136,89.84274583,0.146102092,172.3924782,0.006241995,131.1874933,0.00124409,88.24197440471757,1.470699573
KOI-1361.01,6960913,0.033982454,0.001941309,0.583909179,0.002173362,0.140059216,0.002665884,81.01717853,15.04522949,89.6109184,0.273463616,151.1830639,0.002338615,59.8780472,0.000170197,26.682404510787126,0.444706742
KOI-881.02,7373451,0.052054738,0.003407943,0.596346022,0.001138985,0.105141683,0.001628886,176.6609123,41.02319919,89.76973187,0.108717605,207.3602302,0.004382529,226.8903193,0.001082622,45.648630564224156,0.760810509
KOI-1830.02,3326377,0.039249687,0.002026301,0.577263718,0.001502025,0.121116129,0.002170333,151.3711902,27.33718559,89.80011957,0.144737165,156.5224913,0.0053523,198.7101097,0.001180183,56.60942148479611,0.943490358
KOI-1846.01,9886255,0.030431163,0.001663539,0.612433418,0.000890331,0.088066103,0.001323543,111.3107731,15.56989058,89.79849029,0.190028167,182.0430999,0.007834221,105.9565133,0.000997497,88.34339565299788,1.472389928
KOI-253.02,11752906,0.021746039,0.001164437,0.498871631,0.001821504,0.201792815,0.002142577,45.72623018,7.096538775,89.4803581,0.462460567,145.5128672,0.005175665,20.61792635,0.000159654,72.11550528261064,1.201925088
KOI-314.02,7603200,0.017322257,0.000452896,0.364286597,0.001623701,0.322558649,0.002148867,74.91868636,7.860644979,89.66994275,0.204088678,171.0096981,0.000731841,23.08893086,2.81E-05,11.298248670947771,0.188304145
KOI-1895.03,4263293,0.030629841,0.001583776,0.606961351,0.002649194,0.113486144,0.003406158,86.92609666,11.87037884,89.74188592,0.234471735,142.2741222,0.003264464,32.13393646,0.000116951,34.175143337904515,0.569585722
KOI-2401.01,10336951,0.022587202,0.001405536,0.61472114,0.001336319,0.094890873,0.001885616,71.47571487,12.78727621,89.64138028,0.343443877,166.0110008,0.006917962,38.22934445,0.000304395,74.31000061895374,1.23850001
KOI-2862.01,6679295,0.032726799,0.001772448,0.42444043,0.001716717,0.281641605,0.002033296,79.60928481,13.56184577,89.69531477,0.288139574,144.1760645,0.005597813,24.57549068,0.000157962,60.138581722755845,1.002309695
KOI-3255.01,8183288,0.021384553,0.001155066,0.653663977,0.000916542,0.069269355,0.001220677,80.89103352,12.06556555,89.71177093,0.275412383,171.1760845,0.003983193,66.65077481,0.00043535,61.079599969518625,1.017993333
KOI-3391.01,9452897,0.02133852,0.001317237,0.641162113,0.000988536,0.080743117,0.001321657,73.13811211,10.79559002,89.70564984,0.259306243,157.1480648,0.008515577,36.76616583,0.000390038,99.05154194330623,1.650859032
KOI-5651.01,9282853,0.020587626,0.001340008,0.639309825,0.002179431,0.060460858,0.003225915,36.83100597,6.482186456,89.35280212,0.591433934,163.5094178,0.047322727,83.50146511,0.004419923,494.79607048544415,8.246601175
KOI-7930.01,9210820,0.020679361,0.0014444,0.633752397,0.001860847,0.061635446,0.002800402,166.4989937,26.15238967,89.8566991,0.125250826,221.0982689,0.031251126,377.6734563,0.016667457,410.49352461678296,6.841558744
KOI-571.04,8120608,0.023585545,0.000889318,0.350510505,0.001708986,0.298123794,0.00248095,46.14904475,7.438797503,89.45490836,0.471476014,153.7991468,0.002944498,22.40774174,0.0000892,37.10761671,0.618460278
KOI-812.02,4139816,0.039950486,0.002542291,0.465452921,0.00229229,0.215451896,0.003224305,30.24868565,8.725323138,88.519138,0.64402227,147.4668191,0.002044953,20.06032405,0.000059,27.430679165891103,0.457177986
KOI-817.01,4725681,0.032800549,0.001717464,0.342885462,0.010965273,0.281561395,0.014838871,36.84091766,9.292582598,88.93873388,0.612764302,186.2196927,0.0031742,23.96799205,0.000095,36.81048908665986,0.613508151
KOI-886.03,7455287,0.023596079,0.001047403,0.347197718,0.001717612,0.356937248,0.002042347,52.63313334,7.320965928,89.55629054,0.371566606,152.3140717,0.00374692,20.99594346,0.0000886,39.41178362,0.65686306
KOI-899.03,7907423,0.02507762,0.001221863,0.355897717,0.001590992,0.356005143,0.001792893,41.48133073,8.134909261,89.24730184,0.556437295,147.3930292,0.002786504,15.36841087,0.000057,34.624808041182334,0.577080134
KOI-719.03,9950612,0.017451396,0.000983644,0.666980019,0.001026845,0.063410213,0.001349143,63.30387398,9.523480223,89.64834829,0.362702186,166.5614634,0.002405084,45.90299332,0.00017678,35.806732311662834,0.596778872
KOI-2704.01,9730163,0.077789277,0.001354787,0.380165457,0.000744376,0.352010386,0.001116646,15.75334495,0.41668774,87.09602345,0.12099886,133.6429355,0.001618102,4.871219157,7.77E-06,14.985045159992769,0.249750753
KOI-7932.01,9278575,0.011478644,0.000838101,0.523963676,0.001122667,0.129639751,0.001670727,228.3106051,36.25928112,89.9002933,0.086987582,162.5969721,0.034529503,502.2472322,0.025084951,472.21537360827443,7.870256227
KOI-2162.01,9205938,0.016970889,0.000736871,0.471179755,0.00097515,0.1745521,0.001394204,94.57548542,14.10061531,89.73880802,0.223999222,173.7528846,0.00979393,108.5931093,0.001300111,111.35414624512016,1.855902437
KOI-7621.01,1025986,0.014294656,0.001861578,0.508553247,0.001108261,0.150743812,0.001520042,556.9418253,117.6815402,89.94171783,0.040532049,315.2749142,0.021988059,275.060228,0.009942242,330.8058310170046,5.513430517
KOI-7591.01,8297319,0.017201592,0.001254361,0.625290316,0.001118859,0.091393211,0.001503402,130.4614533,17.15040289,89.883165,0.098440358,144.0101328,0.04019045,328.3279823,0.022901033,662.0840594926508,11.03473432
KOI-7617.01,11559304,0.013833306,0.001098766,0.356695435,0.001807059,0.353107594,0.00210821,37.19585205,6.789214368,89.3579186,0.585833048,137.1944204,0.011036069,12.9283136,0.000147246,106.7822375956193,1.77970396
KOI-7235.01,9821428,0.014234163,0.001050149,0.558212736,0.001058583,0.119933535,0.001509902,114.9041567,17.66776187,89.8366315,0.134943079,360.3637868,0.040943074,299.6686911,0.038096974,1153.5601402937275,19.22600234
KOI-4848.01,9005321,0.022712715,0.002152736,0.6578128,0.001372777,0.082423318,0.001652744,428.4968056,81.98626015,89.94077827,0.054089969,365.0898585,0.014366791,384.6994517,0.012454234,305.58075972108907,5.093012662
KOI-5499.01,8294683,0.016009266,0.001310764,0.560833469,0.001736222,0.127720526,0.00247852,36.63225836,7.292335974,89.38669859,0.550331516,178.5347865,0.039036286,122.5776769,0.012283331,939.1476106905544,15.65246018
KOI-5652.01,9292100,0.019285345,0.001409472,0.655362421,0.001712081,0.043148154,0.002584601,121.0560025,19.30970926,89.80366501,0.166731251,184.2642064,0.011654919,91.50749378,0.00115195,117.32317500520647,1.95538625
KOI-5237.01,6115356,0.024464422,0.001151162,0.528348234,0.001716476,0.128776864,0.002516101,172.0771483,13.91277578,89.94736072,0.050648614,502.2265887,0.044787972,380.4323126,0.034018936,786.4452814891624,13.10742136
KOI-5248.01,6198670,0.01245282,0.001196699,0.48739363,0.001363022,0.163541798,0.001950257,65.69955432,13.74459056,89.58373656,0.373817626,154.3989709,0.055400492,179.2529282,0.01466002,764.151155,12.73585258
KOI-5135.01,5184144,0.021577198,0.002766929,0.561695748,0.001695966,0.116097522,0.002480044,672.0986368,163.686835,89.96168095,0.030493487,283.1451585,0.018202099,314.7558782,0.008356073,242.07808606479512,4.034634768
KOI-5176.01,5529385,0.013834051,0.002381366,0.494937049,0.001142336,0.158029386,0.001640575,950.4283141,228.4428814,89.96100194,0.024002841,294.3742225,0.007632981,215.6043494,0.002915874,126.44439408946496,2.107406568
KOI-7706.01,4762283,0.031732786,0.005359193,0.620990972,0.001714303,0.099504455,0.002251594,103.4237592,29.98566749,89.84896078,0.596513686,167.343581,0.058977436,42.10734954,0.057179583,12598.09199068398,209.9681998
KOI-8047.01,11294822,0.021308153,0.002708877,0.651700975,0.000683146,0.072719389,0.000905801,450.5331599,101.5860133,89.93245735,0.055620353,418.9639521,0.023676804,302.3417902,0.011805498,358.6226413609791,5.977044023
KOI-8077.01,12266099,0.015917398,0.00142211,0.617370135,0.001269383,0.094455058,0.001824062,250.4635817,46.59285731,89.90212916,0.0868732,146.9230355,0.009989477,77.17801409,0.000973905,118.67855716023442,1.977975953
KOI-2124.01,11462341,0.021521374,0.001376094,0.68096951,0.000951429,0.056159796,0.001200538,27.27763799,5.017447305,88.01913201,0.420964162,158.2496016,0.008664512,42.33781214,0.000420539,92.88933885070934,1.548155648
KOI-8156.01,8439949,0.025190586,0.002428851,0.459884267,0.000808607,0.172423857,0.001244962,109.1805977,34.02839547,89.53150263,0.191614508,188.6084718,0.027009864,364.9801576,0.014161251,369.11451894739935,6.151908649
KOI-4014.01,9009953,0.023216794,0.001045088,0.486442317,0.001074127,0.159257358,0.001486909,61.71355279,10.07587433,89.13319181,0.166207222,210.8162767,0.011636382,234.2378967,0.004239066,171.73854957379717,2.86230916
KOI-1608.03,10055126,0.015438225,0.001094259,0.473038551,0.001006432,0.165279984,0.001490879,137.9275467,26.31347093,89.77985377,0.175069008,262.2456729,0.02914335,232.044933,0.007528314,306.42894136646447,5.107149023
KOI-2172.02,4173026,0.027908083,0.002456295,0.548246936,0.000999541,0.127239991,0.001403063,140.4850365,28.64667388,89.80601068,0.17986901,246.6377852,0.015076987,116.5816529,0.002393645,190.81582904454038,3.180263817
KOI-5433.01,7829836,0.018678079,0.001364438,0.485948939,0.000954192,0.163005368,0.001338116,157.381612,27.05881373,89.84579403,0.141607353,320.1688742,0.028316012,237.8203786,0.008491769,332.66832858656403,5.544472143
KOI-4015.01,8282846,0.029860707,0.001742767,0.599824578,0.001339501,0.102123464,0.00193407,134.1152878,21.26262863,89.81671097,0.163950133,167.7499251,0.010409429,133.3021957,0.002269196,160.8145853706965,2.68024309
KOI-581.02,8822216,0.02473375,0.00121123,0.535033917,0.001029546,0.13404382,0.001442087,124.5884591,17.15851323,89.81026162,0.1625187,143.3082404,0.008962313,151.8656548,0.001664362,103.86223541970757,1.731037257
KOI-5581.01,8891684,0.031227915,0.002087607,0.578079315,0.000940306,0.110067693,0.001351501,164.707734,26.34624226,89.89216449,0.091234605,491.004239,0.031583471,374.9671997,0.029544105,724.6682676934581,12.07780446
KOI-1989.01,10779233,0.01835914,0.001286908,0.517550616,0.001045469,0.145020383,0.001448715,145.7885686,24.55580261,89.83482794,0.151014466,187.5866127,0.022073146,201.1103502,0.006427055,297.8594962178954,4.964324937
KOI-8174.01,8873873,0.008667097,0.000476091,0.54708021,0.001349691,0.131870386,0.001940204,114.9274166,14.03992455,89.8140023,0.154946032,314.2837678,0.020803901,295.0162081,0.012115558,384.98821384750585,6.416470231
KOI-2686.01,7826659,0.046544093,0.000990294,0.665382923,0.000878624,0.065193904,0.001185513,122.478465,6.200771662,89.58476691,0.026476035,279.1269993,0.002837102,211.0322981,0.000789933,34.36878736590772,0.572813123


==> Table_4_all_derived_results.csv <==
planet_id,KIC,b,b_err,Teff,E_Teff,e_Teff,M*,E_M*,e_M*,R*,E_R*,e_R*,L*,E_L*,e_L*,,status in NEA,MES frrom NEA,FPP_Triiceratops,FPP_sigma,NFPP_triceratops,NFPP_sigma,Bryson'21 Reliability,dr25_fpp_prob_vespa,R_FA_bryson'21,my_reliability,,Rp_STERNA,Rp_STERNA_err,Mass_STERNA_mean,Mass_STERNA_std,a_AU,a_AU_err,S_W_m2,S_W_m2_err,S_Sun_eq,S_Sun_eq_err
KOI-4636.01,9773270,1.002582001,0.169633233,5166,118,131,0.75483,0.058876,0.03962,0.77449,0.037419,0.032935,0.3886,0.02484,0.0247,,CANDIDATE,14.3759165,0.391,0.0666,0.293,0.0753,0.01,0.99,0.995380945,0.606186996,,5.010739997,1.442194339,27.18360262,23.25960766,0.440118242,0.009571669,2730.708228,174.0598117,2.006153029,0.127875477
KOI-463.01,8845205,0.877846058,0.087267567,3594,42,40,0.38869,0.0098894,0.0097108,0.39721,0.013132,0.012322,0.02379,0.000762,0.0007036,,CONFIRMED,78.00336,0.101,0.0254,0,0,,0.00073,,,,1.915926953,0.078688331,0.320143979,0.120992157,0.330244045,0.006991265,3086.493502,111.2410699,2.267535662,0.081724809
KOI-87.01,10593626,0.793888433,0.333823268,5586,115,129,0.85284,0.043231,0.058324,0.83692,0.036011,0.027259,0.6211,0.02169,0.02041,,CONFIRMED,35.636192,0.0138,0.0238,0.00000144,0.00000158,0.96,0.039,0.999786246,0.985989196,,1.924411034,0.182717334,0.450265713,0.12285736,0.174117837,0.001604115,3084.476396,185.4726636,2.266053767,0.136260089
KOI-401.02,3217264,0.805939292,0.288929301,5555,83,92,0.99662,0.040703,0.039667,0.94112,0.028759,0.023063,0.7672,0.031,0.03791,,CONFIRMED,46.990246,0.91,0.201,0.565,0.462,0.95,0.052,0.999999046,0.089999914,,3.096404489,0.20620722,11.09838086,3.962261215,0.576186634,0.007744196,3145.527427,141.2658335,2.310905761,0.103782922
KOI-505.05,5689351,0.873268317,0.4408267,4867,71,76,0.79521,0.023329,0.057428,0.76152,0.026263,0.021581,0.2956,0.008755,0.008608,,CONFIRMED,31.220211,0.0276,0.013,0.000014,0.0000458,1,0.00046,0.999994222,0.972394381,,2.77977149,0.227781926,8.872339929,3.486391357,0.356239961,0.006029617,3170.519306,93.11523463,2.329266395,0.068408411
KOI-1871.01,9758089,0.864104963,0.229501047,4627,63,80,0.73768,0.036748,0.042443,0.72271,0.024411,0.020013,0.217,0.007216,0.007376,,CONFIRMED,31.68297,0.00337,0.00702,5.93E-07,0.00000151,1,0.0025,0.999994119,0.996624139,,3.025201219,0.17652782,10.57352131,3.715328082,0.362278131,0.006481846,2250.540003,75.66792562,1.65339072,0.055590501
KOI-5790.01,10394802,0.847730947,0.367112645,4820,74,78,0.77484,0.037908,0.039455,0.74842,0.026534,0.022437,0.2744,0.01128,0.01092,,CANDIDATE,10.540687,0.607,0.107,0.592,0.109,0.98,0.0086,0.933216821,0.366754211,,2.145748913,0.176211106,2.243543057,0.898310644,0.611523377,0.012812006,3083.328483,173.3485055,2.265210437,0.127352906
KOI-2210.02,4142847,0.561774304,0.511191033,4713,102,163,0.69561,0.039536,0.041428,0.69847,0.02142,0.024351,0.218,0.01088,0.02133,,CONFIRMED,20.487455,0.021,0.00845,1.00E-07,5.30E-08,1,0.0017,0.99854542,0.977575966,,2.902597057,0.253367167,9.794667662,3.88762741,0.613867876,0.011908302,787.4408116,58.17309298,0.578504416,0.042737677
KOI-4016.01,5938970,0.797877154,0.366925314,4218,80,42,0.65434,0.023869,0.037965,0.66536,0.015734,0.01592,0.1273,0.01014,0.007539,,CONFIRMED,18.003239,0.155,0.117,0.00842,0.012,0.99,0.0062,0.999133464,0.844267777,,2.567613816,0.205539183,7.681747156,2.631140573,0.42569826,0.006704625,956.1717174,66.39497169,0.702464938,0.048777995
KOI-1986.01,8257205,0.819144908,0.322535105,5253,122,114,0.79869,0.04032,0.043239,0.76699,0.030885,0.029198,0.4084,0.01624,0.01573,,CONFIRMED,27.866648,0.0768,0.114,0.00462,0.00495,0.99,0.014,0.999949829,0.923153682,,3.310022667,0.230811177,13.11350427,5.268714117,0.509101287,0.008877035,2144.808805,83.94899301,1.575713816,0.061674303
KOI-416.02,6508221,0.894833855,0.146953802,5089,98,112,0.75598,0.039769,0.038352,0.73636,0.029555,0.024414,0.3299,0.01414,0.0142,,CONFIRMED,52.26374,0.196,0.183,0.0939,0.121,1,0.001,0.99,0.79596,,2.7372375,0.131782156,8.468517271,2.725283314,0.353402905,0.006086622,3595.450596,154.4332675,2.641448116,0.113456562
KOI-518.03,8017703,0.552424948,0.388876782,4773,226,229,0.65676,0.037364,0.037788,0.6673,0.031584,0.030389,0.2093,0.0244,0.02003,,CONFIRMED,41.98815,0.00587,0.0115,0,0,1,0.000047,0.999979394,0.994109515,,2.260253731,0.162144243,3.210130162,1.256815492,0.443254337,0.010852726,3041.373618,149.1242987,2.234387707,0.109556254
KOI-5622.01,9141355,0.907498577,0.326406454,5289,111,124,0.85845,0.055304,0.064648,0.85828,0.044909,0.034333,0.5254,0.03462,0.0321,,CONFIRMED,13.892415,0.247,0.0884,0.00565,0.0135,0.83,0.0011,0.913530847,0.687888728,,3.760178141,0.310795082,17.36794132,7.982580869,1.123763021,0.026170748,566.3068769,35.95736089,0.416045275,0.026416579
KOI-2762.01,8210018,0.612176314,0.549375974,4648,60,76,0.75614,0.020907,0.056281,0.72782,0.025165,0.019035,0.2243,0.007189,0.007403,,CONFIRMED,21.028376,0.0769,0.0264,0.00000867,0.00000494,1,0.000095,0.999715903,0.92283775,,2.681542336,0.26645763,8.411648841,3.121468765,0.464548703,0.007903648,1414.74449,46.01861702,1.039361846,0.033808221
KOI-1980.01,11769890,0.921132949,0.381318285,5395,92,98,0.9137,0.040339,0.057255,0.86795,0.031598,0.025012,0.5807,0.01875,0.0183,,CONFIRMED,28.170069,0.00106,0.00185,0.00000168,0.00000733,1,0.00028,0.999973391,0.998913419,,2.801538922,0.210641217,8.922670227,3.214911973,0.469384058,0.008355965,3587.619666,114.4492067,2.635695014,0.084081712
KOI-1707.02,7703955,0.973708966,0.231812934,6453,116,112,1.0567,0.020735,0.038152,1.0121,0.029317,0.027541,1.609,0.1069,0.1047,,CONFIRMED,15.090573,0.0451,0.0234,0.00524,0.00101,0.5,0.49,0.97390896,0.929985666,,4.644672584,0.861312962,27.33736292,16.84524387,0.823395544,0.007647605,3230.355061,212.4124086,2.37322557,0.15605175
KOI-2418.01,10027247,0.977251449,0.268415157,3774,22,16,0.53883,0.018383,0.011505,0.56503,0.017154,0.017385,0.05823,0.003273,0.002741,,CONFIRMED,11.653137,**,**,**,**,,0.15,,,,2.293271198,0.411612024,6.069576743,2.217311208,0.145992656,0.001430759,3029.02144,117.1885798,2.225313007,0.086094231
KOI-612.03,6587002,0.95975435,0.269032835,5209,93,98,0.81873,0.039089,0.041906,0.7853,0.030148,0.025001,0.4132,0.01293,0.01279,,CONFIRMED,18.941614,0.239,0.214,0,0,0.73,0.27,0.999455134,0.760585357,,2.939216588,0.499703659,10.4688307,5.35677577,0.450555662,0.007428732,2770.60523,86.22938833,2.03546392,0.063349627
KOI-947.01,9710326,0.733638667,0.281944497,3732,28,21,0.50754,0.011753,0.018091,0.52041,0.015582,0.014375,0.04743,0.002003,0.001667,,CONFIRMED,45.70763,0.796,0.141,0.447,0.179,1,0.0000094,0.99,0.20196,,2.169098484,0.105807862,4.01593676,1.52552346,0.287008666,0.004716105,2938.153509,333.1425463,2.158555609,0.244747836
KOI-1876.01,11622600,0.523650289,0.398364477,4190,46,28,0.61715,0.021075,0.028364,0.6417,0.010904,0.013058,0.1149,0.005489,0.006071,,CONFIRMED,38.038925,0.304,0.32,0.00000587,0.00000911,1,0.00015,0.99999887,0.695999214,,2.66018525,0.158629652,8.050960107,2.628992373,0.315858542,0.004217162,1567.638844,78.85946489,1.151687823,0.05793521
KOI-1527.01,7768451,0.898390763,0.246110083,5680,115,124,0.95532,0.040847,0.060285,0.91377,0.03677,0.028996,0.7905,0.03815,0.03664,,CANDIDATE,23.556185,0.0937,0.119,0.0749,0.119,0.82,0.18,0.999600503,0.905937936,,3.608149665,0.221953286,15.65144021,6.442915896,0.642973159,0.011344395,2602.719875,123.1229725,1.912124594,0.090454015
KOI-854.01,6435936,0.541539418,0.42272597,3698,15,12,0.53876,0.009752,0.018988,0.56364,0.016428,0.017313,0.05325,0.003453,0.003163,,CONFIRMED,19.2542,0.0802,0.0477,0,0,,0.00023,,,,2.320280149,0.132410992,6.170763333,2.364637788,0.924221002,0.02104195,2930.497154,234.4079017,2.152930761,0.172211047
KOI-438.02,12302530,0.629068533,0.578928017,4338,115,64,0.65722,0.037748,0.040814,0.67101,0.014333,0.017946,0.1447,0.01361,0.008822,,CONFIRMED,30.584854,0.122,0.0392,0.00467,0.00451,,0.000044,0.999996851,0.877997235,,2.009342073,0.208787065,6.503198443,2.543227683,0.28195194,0.003862356,2910.784067,342.4451844,2.138448266,0.251582149
KOI-1430.03,11176127,0.651214398,0.420681217,4419,145,68,0.65595,0.023718,0.039181,0.67019,0.016164,0.020106,0.1563,0.01605,0.009931,,CONFIRMED,21.88943,0.0368,0.0263,0,0,1,0.0001,0.999923985,0.963126782,,2.75210171,0.238312449,8.754479082,3.017191936,0.309028316,0.004938784,2227.787017,185.15718,1.63667492,0.136028314
KOI-1938.01,9651234,0.681390877,0.470856466,5096,103,136,0.75521,0.02105,0.058476,0.73635,0.031535,0.026045,0.3323,0.01139,0.01361,,CONFIRMED,40.56374,0.446,0.34,0.0692,0.101,1,0.000022,0.999999094,0.553999498,,2.194399928,0.187647761,7.152518186,2.521663113,0.548271824,0.009529795,3304.180252,143.5418857,2.427462281,0.105455056
KOI-701.03,9002278,0.471815129,0.429085034,4872,139,252,0.69601,0.021423,0.041577,0.68808,0.029729,0.025953,0.2433,0.01351,0.03217,,CONFIRMED,35.94064,0.0514,0.0204,0.00117,0.00138,1,0.0028,0.999995574,0.948595801,,1.58753649,0.115223358,7.070794793,2.454014948,0.525680668,0.013630045,3776.527853,267.1448912,2.774479058,0.196261734
KOI-8276.01,8637903,0.868717291,0.436270408,6843,141,160,1.295,0.049459,0.049998,1.2912,0.038538,0.040945,3.278,0.1834,0.1706,,CANDIDATE,7.5261946,0.026,0.0264,0,0,0.63,0.036,0.653526971,0.63653527,,3.708368784,0.283820557,16.6806265,7.169971453,1.130600852,0.014471845,3490.611966,188.4802678,2.564426949,0.138469667
KOI-4087.01,6106282,0.398213743,0.36612539,4026,28,19,0.58863,0.011074,0.010459,0.62873,0.015371,0.013262,0.09396,0.003861,0.003845,,CONFIRMED,15.703634,0.0334,0.0274,0,0,1,0.001,0.998240734,0.964899493,,1.794703247,0.093998149,6.341056153,2.196614304,0.209953987,0.00240222,2864.33446,143.3865574,2.104323411,0.105340942
KOI-1078.03,10166274,0.444424619,0.359036338,3846,36,26,0.53991,0.018963,0.011693,0.55853,0.016421,0.016922,0.06175,0.002538,0.002215,,CONFIRMED,22.192923,0.274,0.060904963,6.44E-13,8.87E-14,1,0.00012,0.99,0.71874,,2.271118054,0.111895867,6.937489824,2.609195774,0.266813327,0.00606181,3831.72138,223.4023583,2.815027755,0.16412567
KOI-7982.01,10011213,0.462840435,0.464267555,5884,128,136,0.99398,0.062372,0.06187,0.98937,0.049237,0.041538,1.065,0.09934,0.09051,,CANDIDATE,7.3452225,0.106,0.069,0.00114,0.000223,0.56,0.024,0.573770492,0.51295082,,3.246730394,0.260810525,12.36096503,4.677397744,1.018264605,0.021212915,1398.104239,124.6150657,1.027136853,0.091550203
KOI-2931.01,8611257,0.94307939,0.275539089,4919,94,135,0.73473,0.040132,0.057701,0.71391,0.027079,0.0244,0.2708,0.009653,0.01402,,CONFIRMED,14.278832,0.16,0.0319,0.000733,0.000345,0.99,0.0065,0.996535,0.8370894,,2.222200206,0.159933667,5.926341636,2.315418303,1.280107715,0.030392107,2789.323611,133.9008237,2.049215641,0.098372115
KOI-2770.01,10917043,0.422095279,0.356617042,4352,122,64,0.6566,0.021528,0.037186,0.66867,0.014885,0.018188,0.1457,0.01433,0.009153,,CANDIDATE,19.161308,0.00704,0.0079,0.00327,0.00601,0.99,0.011,0.997909557,0.990884274,,2.340388677,0.130842462,5.203477556,2.283935173,0.355086619,0.006569641,2758.249398,204.0888644,2.026386535,0.149936741
KOI-4427.01,4172805,0.3745871,0.33953504,3762,16,13,0.54837,0.010468,0.018993,0.57136,0.017455,0.016143,0.0587,0.0035,0.002756,,CANDIDATE,10.793761,0.098,0.0149,0.0487,0.00999,,0.013,,,,1.876255976,0.104663179,2.457206917,0.680781531,0.639384273,0.012384065,2738.899184,112.8389173,2.01217063,0.08289869
KOI-4356.01,8459663,0.419413664,0.385997807,4922,86,88,0.75872,0.039589,0.022708,0.72007,0.024718,0.022916,0.2757,0.0134,0.0132,,CONFIRMED,10.974714,0.0536,0.0124,0.00895,0.00323,0.99,0.003,0.948739024,0.897886612,,2.463094409,0.196978746,7.359678262,2.565493802,1.516696211,0.032526899,2715.980972,131.2428278,1.995333445,0.096419381
KOI-8238.01,12554485,0.953427461,0.377033813,5585,121,137,0.91647,0.059287,0.065412,0.91303,0.043107,0.032361,0.7398,0.02992,0.02775,,CANDIDATE,8.735098,0.107,0.18,0.0324,0.109,0.74,0.04,0.832531795,0.743450893,,3.092964895,0.511322469,11.50522306,5.984000831,1.190617431,0.027000124,710.3642467,27.68768999,0.521879039,0.020341149
KOI-571.05,8120608,0.885854772,0.389889137,3838,37,29,0.53746,0.011186,0.018773,0.54889,0.016835,0.015959,0.05918,0.002245,0.001963,,CONFIRMED,7.6691337,0.0531,0.00849,0.00287,0.000364,0.92,0.057,0.975609756,0.923804878,,1.491962723,0.114978487,5.27860454,2.337740796,0.670109599,0.009325261,2672.336505,95.80217248,1.963269426,0.070382407
KOI-4385.02,3645438,0.421432838,0.364462395,5145,96,103,0.85066,0.044091,0.056909,0.82235,0.036754,0.02892,0.431,0.02697,0.02525,,CONFIRMED,13.001594,0.0738,0.0425,0.065,0.0413,0.9,0.0046,0.887532228,0.82203235,,3.11451676,0.216498619,11.38034134,4.517709393,0.983695477,0.019465919,606.2715127,36.72795637,0.445405855,0.026982707
KOI-1596.02,10027323,0.702205724,0.474783234,4680,71,76,0.73724,0.039684,0.040305,0.74118,0.025071,0.022203,0.2388,0.01004,0.009524,,CONFIRMED,16.511694,0.266,0.149,0.248,0.149,0.79,0.21,0.99,0.72666,,2.700059817,0.269368068,8.467664218,3.220939279,0.394385272,0.007131663,2089.797411,85.60468289,1.535298925,0.062890679
KOI-8193.01,10028127,0.919433432,0.436865858,5436,100,114,0.95215,0.04132,0.060694,0.91462,0.041393,0.031103,0.6629,0.04987,0.0447,,CANDIDATE,8.615878,0.418,0.0883,0.0733,0.0186,0.36,0.58,0.634106656,0.369050074,,3.941454474,0.700101791,19.80359201,12.02170081,0.988623087,0.017653628,923.2041822,65.85263201,0.678244877,0.048379558
KOI-5874.01,11152511,0.43945189,0.434971391,5643,132,163,1.0352,0.060634,0.083721,1.0845,0.064235,0.044722,1.09,0.03895,0.03644,,CANDIDATE,15.635027,0.394,0.375,0.311,0.408,0.03,0.97,0.971464855,0.588707702,,2.198753246,0.168392474,6.711642038,2.40707021,0.152229604,0.002888058,17474.30756,1576.21191,12.83774469,1.157986147
KOI-4054.01,6428794,0.661867722,0.387836206,5163,89,93,0.83537,0.040139,0.042456,0.79591,0.029415,0.024561,0.4098,0.01508,0.01528,,CONFIRMED,16.663416,0.0344,0.0137,5.00E-09,3.00E-09,1,0.00067,0.996862277,0.962570215,,2.200586743,0.164408429,3.244245007,1.854601577,0.696711094,0.016540163,2656.679531,128.1229552,1.951766811,0.094127323
KOI-494.01,3966801,0.570658798,0.403062261,5121,119,296,0.71278,0.023914,0.057222,0.69207,0.035271,0.025272,0.2975,0.01561,0.03806,,CONFIRMED,35.88009,0.143,0.117,0.0359,0.0499,,0.00027,,,,2.37220238,0.169954463,5.642291648,2.358392101,0.75541102,0.012575338,2652.463374,134.1020601,1.948669352,0.098519956
KOI-8275.01,8329346,0.455268941,0.422527341,5688,155,143,0.896,0.039051,0.060634,0.83951,0.036638,0.034195,0.6694,0.07101,0.06191,,CANDIDATE,7.391051,0.457,0.0308,0.0924,0.0114,0.15,0.74,0.542487826,0.29457089,,3.798073806,0.36385081,17.68022535,7.791778016,1.006907922,0.018670691,898.7055703,89.22613117,0.660246629,0.065551226
KOI-775.03,11754553,0.375374823,0.340451535,4036,24,17,0.59943,0.018459,0.010893,0.62987,0.015864,0.01408,0.09517,0.004441,0.004439,,CONFIRMED,19.803268,0.0717,0.0219,0,0,1,0.0008,0.999905377,0.928212161,,1.94867085,0.08949272,6.664063156,2.41183332,0.606395594,0.010789811,2631.526099,105.3498843,1.933287489,0.077396767
KOI-812.03,4139816,0.420816652,0.395045849,4099,54,36,0.57885,0.019677,0.020061,0.60036,0.015573,0.017477,0.09276,0.004605,0.004682,,CONFIRMED,18.020908,0.0912,0.0368,0.0337,0.0147,1,0.00037,0.999745859,0.908569037,,2.263265653,0.120489343,6.855303037,3.050518971,0.209874525,0.004104051,5732.389663,519.1598185,4.211380319,0.381408029
KOI-4622.01,11284772,0.419187666,0.374850849,3973,127,45,0.52867,0.020135,0.011415,0.54458,0.015622,0.028249,0.06793,0.002214,0.002147,,CONFIRMED,9.708954,0.138,0.033,0.00913,0.00611,0.98,0.0012,0.857095075,0.738815955,,1.621617851,0.105651493,2.56476407,1.061386725,0.278709228,0.004186318,2626.698206,198.8860883,1.92974061,0.146114449
KOI-4051.01,10360722,0.40503379,0.356053389,5479,105,108,0.89404,0.041885,0.039952,0.84042,0.030716,0.025581,0.5784,0.0265,0.02503,,CONFIRMED,15.790156,0.0418,0.0105,0.00403,0.00182,0.97,0.026,0.995715518,0.954094609,,2.783969091,0.155257528,8.829057522,2.842860691,0.564171584,0.008607018,2473.529588,110.1841111,1.817213141,0.0809483
KOI-6786.01,6878408,0.414171425,0.373086881,5552,135,151,0.91442,0.055528,0.080775,0.93033,0.059152,0.044997,0.7498,0.073,0.06563,,CANDIDATE,13.303884,0.046,0.00869,0.0315,0.00643,0.8,0.044,0.904903591,0.863278026,,3.219429536,0.251667575,12.33525679,5.173646426,1.124736224,0.027942138,806.7803506,74.58252868,0.592712479,0.054793099
KOI-2828.01,6436029,0.45031933,0.411015259,4612,80,116,0.71586,0.037224,0.060359,0.69931,0.020907,0.021369,0.2004,0.009758,0.01361,,CONFIRMED,18.73933,0.0439,0.0201,0.00734,0.00211,1,0.00016,0.999778849,0.955888558,,2.426240401,0.166392515,6.310101741,2.384012606,0.378572108,0.008401464,2571.9509,112.4183782,1.889519735,0.082589735
KOI-4036.01,11415243,0.37969558,0.33431172,4708,84,105,0.7172,0.041157,0.043004,0.7206,0.022943,0.023321,0.2318,0.007479,0.01025,,CONFIRMED,14.8,**,**,**,**,1,0.0012,0.992662868,,,1.763890042,0.100588113,5.85588852,2.342139834,1.006993627,0.018320909,2518.202387,116.708479,1.850032638,0.085741518
KOI-3497.01,8424002,0.926865013,0.440101861,4881,92,75,0.7575,0.058688,0.020291,0.85182,0.034054,0.037381,0.3728,0.03094,0.02771,,CONFIRMED,19.605627,0.857,1.11E-16,0.286,0,,0.00021,,,,1.897891266,0.193457906,7.023717071,2.296728053,0.257851888,0.003968097,2516.06869,175.7051223,1.848465088,0.129084228
KOI-701.04,9002278,0.534239137,0.446022146,4872,139,252,0.69601,0.021423,0.041577,0.68808,0.029729,0.025953,0.2433,0.01351,0.03217,,CONFIRMED,14.287686,0.22,0.007034244,0.010246592,0.00028966,,0.099,0.96331219,0.751383508,,0.963408174,0.11925444,6.801018535,2.364223743,0.211846348,0.001876482,2479.762921,107.3825908,1.821792547,0.078890124
KOI-2757.01,6432345,0.363110638,0.315829879,5452,118,118,0.87316,0.043305,0.058706,0.84076,0.035597,0.029015,0.5695,0.02356,0.02225,,CONFIRMED,21.258717,0.0522,0.0323,0,0,0.96,0.038,0.9981783,0.946073393,,2.505977492,0.133945364,6.409204754,2.235131441,0.034888669,0.000492561,7774.137416,543.4180204,5.71137889,0.399229656
KOI-4745.01,11757451,0.688905382,0.441034444,4763,80,88,0.75612,0.022153,0.058214,0.7346,0.026648,0.023815,0.2518,0.01354,0.0135,,CONFIRMED,9.156626,0.079,0.0219,0.0609,0.0197,0.99,0.0017,0.867846686,0.799286798,,2.267993099,0.240792824,6.370208251,2.160727158,0.148564713,0.001405913,3808.174731,146.5607652,2.79772888,0.107672918
KOI-250.04,9757613,0.696929253,0.402819766,3968,25,20,0.57842,0.020021,0.01072,0.60504,0.014859,0.015698,0.08176,0.00361,0.003471,,CONFIRMED,24.248087,0.0403,0.00586,0.00274,0.00173,1,0.00018,0.99,0.950103,,2.40805231,0.152455362,3.907662817,1.516815514,0.104826566,0.005375721,2477.413617,1238.706809,1.820066597,0.910033299
KOI-4005.01,8142787,0.427356552,0.369459121,5550,104,119,0.93741,0.039281,0.060797,0.90761,0.037892,0.028254,0.7109,0.02936,0.02756,,CONFIRMED,17.83,**,**,**,**,0.99,0.005,0.997803179,,,2.358434622,0.140719616,4.703575281,2.105183093,0.489164014,0.007310021,2472.816445,76.39734265,1.81668922,0.056126377
KOI-427.03,10189546,0.38932018,0.328558349,5217,91,99,0.85619,0.038928,0.041936,0.82471,0.032325,0.02597,0.4581,0.01653,0.01543,,CONFIRMED,13.216369,0.464,0.0554,0.447,0.0545,1,0.0018,0.992407409,0.531930371,,1.461889637,0.092924398,6.688559553,2.630747257,0.64598949,0.016580015,2452.890593,153.3219712,1.802050414,0.112640133
KOI-3086.01,10749059,0.409482549,0.361149168,5401,115,126,0.81655,0.041973,0.041004,0.79966,0.037508,0.02928,0.4955,0.02886,0.02733,,CANDIDATE,14.32,**,**,**,**,0.98,0.014,0.98999644,,,2.754995217,0.178769969,8.69281705,3.222806814,0.571723184,0.009682993,2063.399362,116.9953685,1.515905229,0.085952285
KOI-8201.01,10253977,0.701022038,0.457344509,5137,111,106,0.77613,0.038318,0.041112,0.74548,0.028492,0.026859,0.3527,0.01202,0.01217,,CANDIDATE,7.3105316,0.179,0.0526,0,0,0.04,0.93,0.540317361,0.443600553,,2.345730463,0.271781586,5.328288575,3.6912874,0.484941481,0.012327037,2426.35222,233.1717538,1.782553627,0.171302893
KOI-3266.01,8826007,0.929069559,0.335222811,4442,81,81,0.69538,0.03965,0.04154,0.6948,0.018634,0.019923,0.1717,0.007431,0.01161,,CONFIRMED,14.125189,0.111,0.0105,0.0105,0.00265,1,0.0012,0.998010026,0.887230913,,2.186435736,0.190561118,6.346934678,2.361905644,0.585398806,0.013327107,3336.864416,210.8329523,2.451474159,0.15489138
KOI-2834.01,5609593,0.427172807,0.410740938,4741,78,91,0.73593,0.040998,0.039313,0.72467,0.025119,0.022899,0.2406,0.01129,0.01231,,CONFIRMED,16.005486,0.0368,0.0143,2.00E-09,1.00E-09,1,0.0025,0.997439929,0.96073414,,2.5276958,0.174822233,6.287494157,2.270010051,0.173537899,0.002648307,6495.00274,572.8890725,4.771644692,0.420880978
KOI-1298.02,10604335,0.371957619,0.324544784,4131,38,28,0.61674,0.001493,0.027822,0.63437,0.01363,0.014852,0.1056,0.005696,0.005544,,CONFIRMED,10.743563,0.445,0.19,0,0,,0.0029,,,,1.972629321,0.111018259,7.415563738,2.657544291,0.498641472,0.010002172,2384.089797,167.5979544,1.751504946,0.123128184
KOI-2992.01,8509442,0.454833766,0.430520832,4043,38,31,0.58778,0.010291,0.019185,0.60121,0.016436,0.016178,0.08742,0.004531,0.004404,,CANDIDATE,14.13,**,**,**,**,0.66,0.34,0.997060958,,,2.118528308,0.135165375,6.438806284,2.318763516,0.969201049,0.008862291,2377.891699,111.3160514,1.746951427,0.081779896
KOI-6971.01,8120820,0.840007601,0.408846493,4939,106,226,0.71395,0.023196,0.056493,0.69367,0.029834,0.02354,0.2593,0.01218,0.02798,,CANDIDATE,8.144032,0.0954,0.0396,0.0229,0.0166,0.98,0.01,0.880562629,0.796556954,,1.781838518,0.169871715,5.366182506,2.339339817,1.083159747,0.015396247,2329.645957,108.0477729,1.711507017,0.079378809
KOI-4084.01,3937814,0.410464368,0.35481717,5252,93,107,0.87516,0.040156,0.059153,0.85306,0.037144,0.027408,0.5042,0.02154,0.0204,,CONFIRMED,15.338302,0.0212,0.00771,0.00215,0.0014,0.99,0.00062,0.988634868,0.967675809,,2.455657912,0.150629333,6.217065521,2.293668898,0.164567063,0.001365928,4741.057689,268.2645544,3.483084405,0.197084311
KOI-8159.02,8608544,0.415318042,0.36593682,6364,134,155,1.093,0.060291,0.059023,1.1236,0.044866,0.034051,1.876,0.08948,0.08441,,CANDIDATE,8.201264,0.35,0.353,0.189,0.298,0.84,0.0023,0.8444,0.54886,,2.072127804,0.127046341,6.191231224,2.318879847,0.376028843,0.006599504,3198.889696,120.3313909,2.350109099,0.088403141
KOI-1353.03,7303287,0.402659027,0.363667085,6330,107,105,1.1147,0.023066,0.03809,1.0628,0.025877,0.023659,1.641,0.07963,0.07401,,CONFIRMED,8.542428,0.132,0.0194,0.00618,0.000789,0.3,0.66,0.567744686,0.492802387,,2.271005668,0.213971306,7.416411981,2.550145821,0.473426774,0.008193824,2208.154645,96.10574052,1.622251724,0.070605428
KOI-3282.01,12066569,0.395294649,0.363006356,3877,35,25,0.54914,0.019914,0.011165,0.5733,0.016452,0.01738,0.06715,0.00286,0.002591,,CONFIRMED,14.733009,0.227,0.0479,0.000621,0.000142,1,0.00081,0.999999,0.772999227,,1.939305662,0.100109235,6.087401723,2.352425367,0.249264358,0.004850531,3761.500898,208.5694194,2.763439296,0.153228444
KOI-1970.02,9650808,0.423941382,0.375722032,5542,102,111,0.9165,0.040812,0.039747,0.87734,0.033594,0.027996,0.6585,0.03617,0.03357,,CONFIRMED,19.515469,0.0241,0.0141,0.0000155,0.0000054,1,0.00073,0.999546446,0.975457377,,2.72229824,0.160324485,8.493780954,3.127806776,0.476777321,0.006984672,3943.082312,208.8007293,2.896840623,0.153398379
KOI-4121.01,6349881,0.470049487,0.464788019,5223,132,237,0.71858,0.039385,0.045176,0.72957,0.037748,0.03102,0.3571,0.0246,0.03451,,CONFIRMED,16.278463,0.0678,0.0261,0.0159,0.00618,0.99,0.0015,0.994154524,0.926750847,,2.360418268,0.189401436,6.147715787,2.264642952,0.135572837,0.001129949,5583.894656,290.340305,4.102286383,0.21330257
KOI-2290.01,12121570,0.424468796,0.37086159,4877,113,202,0.71341,0.022935,0.05626,0.70541,0.026949,0.025933,0.2555,0.01116,0.02665,,CONFIRMED,18.661327,0.148,0.038,0,0,1,0.00029,0.999622924,0.851678731,,1.855539137,0.122052392,4.689144266,2.076094921,0.748508074,0.013537467,2097.879815,114.1018246,1.541236776,0.083826503
KOI-172.02,8692861,0.422440663,0.365084967,6012,165,173,0.99314,0.078081,0.081532,1.1037,0.057859,0.047594,1.452,0.06642,0.06057,,CONFIRMED,18.011978,0.0376,0.0201,0.0234,0.014,0.98,0.0086,0.99391534,0.956544123,,2.056679953,0.133662132,3.302638884,1.520439869,1.112641266,0.029895177,2087.977813,100.1712579,1.533962132,0.073592217
KOI-7923.01,9084569,0.43148333,0.390907588,5138,127,161,0.73329,0.045787,0.055031,0.76192,0.032982,0.0325,0.3688,0.01294,0.01841,,CANDIDATE,10.02911,0.207,0.331,0.0841,0.181,0.4,0.54,0.781317726,0.619584957,,0.933840321,0.064413928,6.218299152,2.387486732,0.862109142,0.02003635,1996.242228,69.03518421,1.4665673,0.050717665
KOI-7954.01,9650762,0.448016403,0.397800609,5863,187,198,1.1555,0.13073,0.06685,1.7353,0.13828,0.11073,3.265,0.3076,0.2733,,CANDIDATE,8.906236,0.147,0.295,0.0103,0.026,,0.0065,0.670297249,0.571763553,,3.751756735,0.432042244,17.23711849,8.089189292,1.062448115,0.030278199,3937.122843,350.2411424,2.892462416,0.257309559
KOI-5067.01,4478142,0.562995878,0.349752718,5594,123,119,0.87962,0.037498,0.045374,0.83723,0.030773,0.027685,0.6243,0.02785,0.02592,,CANDIDATE,9.900649,0.0194,0.0148,0.00481,0.00826,0.21,0.79,0.85000002,0.83351002,,2.395081462,0.296261748,5.394783777,2.341481747,0.652330114,0.015419737,1985.12636,110.6117782,1.458400872,0.081262491
KOI-3034.01,2973386,0.912285657,0.44892649,4008,22,15,0.61788,0.0011609,0.02961,0.63776,0.016442,0.015732,0.09433,0.005742,0.004933,,CANDIDATE,11.925482,0.467,0.0438,0,0,,0.023,,,,2.198195065,0.230547291,5.339249356,2.352400667,0.809260803,0.024824018,1971.17769,108.0364997,1.448153286,0.079370527
KOI-8033.01,10844823,0.316475954,0.258966293,5014,87,89,0.79586,0.037219,0.043407,0.76105,0.028488,0.02495,0.3326,0.01413,0.0138,,CANDIDATE,7.3622427,0.404,0.239,0.251,0.24,0.55,0.1,0.452111132,0.269458235,,2.150594033,0.166686705,5.479750877,2.433143139,0.215408417,0.002031868,1969.84438,79.95250718,1.447173751,0.058738229
KOI-2028.03,7102316,0.422596414,0.375692993,5270,116,112,0.81403,0.042131,0.05584,0.78814,0.03479,0.031614,0.4355,0.03168,0.02955,,CONFIRMED,11.702783,0.0254,0.018,0.00569,0.00903,1,0.001,0.976811046,0.952000045,,2.518492972,0.166947203,5.888980497,2.315599492,1.056803776,0.012960931,3157.838691,165.2655062,2.319950404,0.121414618
KOI-4856.01,9782748,0.414532268,0.362270625,5702,128,131,0.93369,0.057568,0.062493,0.9154,0.046172,0.039603,0.8046,0.07839,0.07128,,CANDIDATE,13.097614,0.0345,0.0158,4.90E-08,1.10E-08,1,0.0015,0.999999,0.965499035,,2.829898003,0.192397104,9.285432171,3.560288865,0.533717937,0.011438257,3844.746166,357.5957983,2.824596597,0.26271276
KOI-2841.01,8758204,0.414516566,0.381769715,5430,124,134,0.8347,0.057023,0.061143,0.83543,0.043718,0.03432,0.5529,0.0401,0.03712,,CONFIRMED,15.520331,0.395,0.0614,0.327,0.0384,0.99,0.0088,0.995448514,0.602246351,,2.603415063,0.18335807,7.751006356,2.659760845,0.541684572,0.01278078,2564.867288,179.1092892,1.884315661,0.131585147
KOI-8107.01,5802205,0.384248005,0.339151121,6346,193,191,1.0941,0.074002,0.08261,1.2721,0.064106,0.059307,2.393,0.112,0.1033,,CANDIDATE,7.586177,1,2.48E-17,0.982,0.0632,0.62,0.0025,,,,1.145202574,0.083935693,6.127353376,2.261352758,0.460506926,0.007725099,1880.001862,80.3285193,1.381169688,0.059014471
KOI-4202.01,5084171,0.388044526,0.348849073,5857,145,168,0.81738,0.061327,0.065833,0.84612,0.046444,0.035553,0.7667,0.05643,0.05204,,CONFIRMED,14.797884,0.0149,0.00733,0.0000161,0.0000465,1,0.0018,0.994087206,0.979275307,,2.45621834,0.159089384,5.874567058,2.345292919,0.484903873,0.009160744,3725.769398,320.7368761,2.737188649,0.235633836
KOI-4450.01,7429240,0.4135958,0.355183687,5377,116,115,0.85403,0.039669,0.06083,0.81862,0.034516,0.029458,0.5101,0.02425,0.02229,,CONFIRMED,11.060613,0.0389,0.0103,0.00000802,0.00000175,0.99,0.00087,0.934896976,0.898529484,,2.103883234,0.138399432,4.966339094,2.25114741,0.352845757,0.005739178,1847.685914,195.1003263,1.357428324,0.143333186
KOI-7915.01,8880317,0.142575304,0.152419868,6367,129,141,1.158,0.03679,0.061968,1.1622,0.038316,0.034591,2.008,0.09673,0.08953,,CANDIDATE,7.206373,0.744,0.305,0.567,0.359,0.47,0.0037,0.471745458,0.120766837,,1.886480111,0.139300214,5.83003664,2.480473684,0.759231439,0.020336714,3428.700023,149.9347851,2.518942474,0.110151689
KOI-5276.01,6368905,0.415429764,0.384101226,5057,104,105,0.79152,0.04467,0.056894,0.76998,0.033528,0.029724,0.3526,0.0223,0.02153,,CANDIDATE,9.666938,0.0253,0.00737,0.00143,0.000502,0.96,0.025,0.831032093,0.810006981,,2.373727512,0.185693383,5.634380164,2.333854078,0.239058715,0.00476272,3446.439126,267.1407135,2.531974754,0.196258665
KOI-7223.01,9674320,0.4135484,0.367597639,6324,186,211,1.0475,0.065083,0.078009,1.1227,0.067136,0.052894,1.839,0.1537,0.1405,,CANDIDATE,10.324731,0.375,0.0143,0.331,0.0101,,0.14,0.762275372,0.476422108,,2.193679621,0.186047926,5.648702037,2.353117139,0.202578972,0.0036381,11675.22286,383.09325,8.577365924,0.281444819
KOI-3344.03,11810124,0.409704307,0.358030542,5546,123,136,0.85155,0.045926,0.074847,0.84804,0.04239,0.032554,0.6206,0.03564,0.03352,,CANDIDATE,8.2273445,0.0181,0.00596,0.000168,0.000213,0.97,0.0026,0.704066671,0.691323064,,1.91435831,0.165716749,7.018400968,2.887451601,0.683222327,0.010728123,1820.457209,78.39659149,1.337424375,0.057595153
KOI-7711.01,4940203,0.409738581,0.355133037,6391,274,222,1.3388,0.057149,0.10116,1.6692,0.099184,0.10934,4.273,0.2565,0.23,,CANDIDATE,8.475719,0.00235,0.00558,0,0,,0.0097,0.544426318,0.543146916,,2.872731622,0.240666159,9.506042544,3.38474138,0.97259005,0.019167647,6148.716776,350.0293367,4.517240861,0.257153953
KOI-7345.01,10586619,0.416212879,0.378875958,5940,125,141,1.0161,0.057547,0.063137,1.0142,0.04472,0.03491,1.164,0.07067,0.06612,,CANDIDATE,10.777698,0.0218,0.00802,0.0000696,0.0000226,0.88,0.0062,0.806323433,0.788745582,,2.400519498,0.162992057,4.032147013,1.545215442,0.427536581,0.006449813,1811.785542,170.0829502,1.331053613,0.124953821
KOI-8063.01,11714107,0.441192535,0.410724801,5517,123,136,0.89865,0.058462,0.06398,0.89787,0.045788,0.034735,0.6814,0.03934,0.03659,,CANDIDATE,8.28041,0.0385,0.0122,0,0,0.78,0.023,0.675683677,0.649669855,,1.938318273,0.187481274,5.593567196,2.455240789,0.453485822,0.007584791,3319.363021,165.6703019,2.438616514,0.121712007
KOI-7894.01,8555967,0.420118782,0.387920331,5874,126,133,0.99629,0.054633,0.061037,0.9873,0.040464,0.032255,1.055,0.05449,0.05066,,CANDIDATE,8.54345,0.122,0.0962,0.0175,0.0167,0.86,0.014,0.591581934,0.519408938,,1.999763472,0.136423269,3.282130999,0.943358493,0.392732966,0.007419132,1768.537381,78.50311514,1.299280746,0.057673413
KOI-2184.02,12885212,0.452813024,0.426611381,4565,308,136,0.63715,0.021217,0.040964,0.64533,0.025472,0.03565,0.169,0.02218,0.01351,,CANDIDATE,8.925101,0.156,0.0255,0.0691,0.0139,0.97,0.028,0.948725604,0.80072441,,1.790742595,0.160483264,5.480630837,2.398448173,0.181390749,0.001480346,3937.141671,183.6808765,2.892476248,0.134943727
KOI-4009.01,8934103,0.410403084,0.360370446,5897,131,149,0.87252,0.044996,0.074186,0.8738,0.041702,0.032098,0.8401,0.05416,0.052,,CONFIRMED,16.485638,0.0652,0.044,0.000229,0.00019,0.99,0.0067,0.996270549,0.931313709,,2.256383673,0.137399774,4.893716018,2.143187059,0.447080913,0.008316978,1765.799944,136.7422402,1.29726965,0.100459601
KOI-4742.01,4138008,0.407272829,0.362000536,4404,300,116,0.59868,0.01997,0.019689,0.62018,0.019662,0.037753,0.1358,0.01509,0.01214,,CONFIRMED,12.923793,0.129,0.0219,0.0081,0.00788,0.91,0.09,0.991764376,0.863826771,,1.393278192,0.10206357,4.741693783,2.062954988,1.152413148,0.030632024,1764.932006,80.4776197,1.296632007,0.05912401
KOI-2525.01,5942949,0.390714038,0.356422726,4711,87,131,0.71724,0.0379,0.040812,0.70277,0.022283,0.023199,0.2201,0.01055,0.01511,,CONFIRMED,11.2587805,0.148,0.0238,0.012,0.00228,1,0.0013,0.99096204,0.844299658,,1.888796386,0.122972918,5.986517421,2.367359149,0.627457598,0.012306139,1763.590697,80.45237309,1.295646595,0.059105462
KOI-7798.01,6952971,0.709669955,0.414803625,6298,213,188,1.2398,0.051043,0.10624,1.4337,0.088229,0.081602,2.963,0.2236,0.2033,,CANDIDATE,7.221774,0.00872,0.00357,0.00243,0.00122,0.54,0.19,0.666666667,0.660853333,,2.585429388,0.2691217,7.88762035,2.836190356,0.962837342,0.02035785,4350.478653,313.4018456,3.196140049,0.230245053
KOI-3284.01,6497146,0.34599112,0.305228151,3832,21,19,0.56729,0.011369,0.019989,0.59591,0.017491,0.017422,0.0687,0.004469,0.003793,,CONFIRMED,11.920323,0.857,1.11E-16,0.286,0,,0.001,,,,0.814610568,0.055860881,5.374112075,2.423044165,0.099824527,0.000838964,3249.609378,100.0972574,2.387371024,0.073537851
KOI-238.03,7219825,0.399860195,0.349543563,6574,131,163,1.1951,0.050019,0.037923,1.2384,0.046539,0.039294,2.591,0.1392,0.132,,CANDIDATE,11.866336,0.0554,0.020680465,0.004341968,0.000348405,0.9,0.017,0.915564598,0.864842319,,2.109689807,0.127616089,4.075732229,2.448425891,0.852371557,0.023162383,1760.138876,1039.0134,1.293110667,0.763325741
KOI-4076.01,9455677,0.423952321,0.375397908,5540,107,120,0.79846,0.038461,0.041667,0.76578,0.031185,0.024075,0.5015,0.02551,0.02455,,CONFIRMED,15.814648,0.0487,0.0132,0,0,0.97,0.025,0.997635072,0.949050244,,1.986776287,0.122322618,6.227967606,2.35568328,0.563699305,0.009289047,1755.448918,65.02614586,1.289665124,0.047772368
KOI-4460.01,9947389,0.42062576,0.397483299,5713,170,184,0.8722,0.077695,0.082833,0.98607,0.057728,0.050918,0.9484,0.05404,0.04992,,CANDIDATE,10.6837435,0.0844,0.0178,0.00181,0.000464,,0.32,0.815170025,0.746369675,,1.902481601,0.160165843,3.256685949,1.556007268,0.821069332,0.013987484,1721.459888,65.00398909,1.264694607,0.047756091
KOI-4550.01,5977470,0.429215272,0.394735195,5087,126,110,0.77411,0.057292,0.058967,0.82893,0.043178,0.042408,0.4192,0.04184,0.03873,,CONFIRMED,9.63,**,**,**,**,,0.0022,0.935860282,,,1.898035896,0.661453395,5.241086511,2.336426508,0.133019156,0.00231149,28678.65426,2255.905408,21.06917485,1.65733249
KOI-2194.03,3548044,0.374717356,0.31656171,6078,180,191,1.0301,0.084624,0.079661,1.1751,0.0623,0.053935,1.722,0.08195,0.07509,,CANDIDATE,7.933966,0.0155,0.0194,0,0,0.68,0.046,0.726982161,0.715713938,,1.729898962,0.131093334,5.296483658,2.366427207,0.260352996,0.004761983,4419.835676,257.6396716,3.247094157,0.189278592
KOI-8012.01,10452252,0.432440001,0.403861492,3413,13,9,0.39832,0.019363,0.010012,0.42416,0.015914,0.014439,0.02189,0.001559,0.001227,,CANDIDATE,7.660442,0.149,0.0571,0.00329,0.000986,,0.55,,,,0.883490478,0.07829784,4.706923677,2.052111911,1.044702333,0.019999827,1683.68127,80.77928583,1.236940017,0.059345633
KOI-7953.01,9650579,0.403019981,0.358394017,5545,137,163,0.91561,0.059913,0.085954,0.95421,0.055889,0.041131,0.7873,0.03712,0.03503,,CANDIDATE,7.316128,0.114,0.0603,0.00811,0.0103,0.37,0.23,0.652926754,0.578493104,,1.569366427,0.150912169,1.47348058,0.429191333,1.400682175,0.033416162,1660.254766,74.68718161,1.219729407,0.054869984
KOI-7889.01,8489260,0.34204176,0.291051952,5524,128,132,0.89665,0.038457,0.063179,0.87173,0.044811,0.037449,0.6436,0.05801,0.0528,,CANDIDATE,7.605977,0.0625,0.019,0.0234,0.00356,0.94,0.034,0.840446383,0.787918484,,2.08800552,0.198329396,5.658259308,2.401744973,0.967008624,0.018711746,1535.688054,76.5296677,1.128214728,0.056223592
KOI-7880.01,8308516,0.384507017,0.33347365,6717,244,198,1.1965,0.092353,0.061607,1.5711,0.077521,0.089171,4.59,0.2292,0.2144,,CANDIDATE,7.173233,0.312,0.192,0.148,0.0464,0.47,0.03,0.484536082,0.333360825,,2.515032373,0.219446037,7.275032481,2.41032931,0.711602728,0.013856053,1530.839857,61.56959952,1.124652933,0.045232968
KOI-7746.01,5881307,0.638958178,0.471784377,6009,127,125,1.0121,0.041953,0.059943,0.96732,0.042684,0.039614,1.105,0.1064,0.09643,,CANDIDATE,7.4358673,0.5,0.08,0.4985,0.08,0.56,0.057,0.593849417,0.296924708,,2.48381237,0.245674368,5.18760114,2.306909797,0.975706748,0.012172771,4659.689564,223.1904084,3.423306173,0.163969958
KOI-7016.01,8311864,0.400802529,0.35277845,5771,105,129,1.0561,0.042145,0.062211,1.0418,0.043257,0.029701,1.095,0.04248,0.03979,,CONFIRMED,7.6023917,0.12,0.00876,0.024896945,0.000262,0.68,0.0086,0.554981483,0.488383705,,1.468284391,0.099164878,5.164575104,2.24677771,0.760970549,0.014111443,3594.041006,155.3970248,2.640412541,0.1141646
KOI-7931.01,9227215,0.50106821,0.443300814,5772,122,126,0.95498,0.043866,0.059764,0.92522,0.036821,0.031092,0.8635,0.04897,0.04496,,CANDIDATE,7.5104246,0.219,0.252,0.16,0.268,0.84,0.056,0.889830508,0.694957627,,1.718431725,0.17080718,5.16652841,2.268758921,0.135538015,0.002464328,3164.215819,449.0930803,2.32463545,0.329932519
KOI-8249.01,4572728,0.449828325,0.405270191,6718,143,163,1.297,0.045082,0.052005,1.3268,0.049398,0.038769,3.259,0.1616,0.1506,,CANDIDATE,7.184774,0.979,0.0911,0.975,0.0964,0.64,0.012,0.647773279,0.013603239,,1.851573509,0.179092161,4.247691287,1.941965731,0.686784341,0.026932728,1529.488942,548.3073564,1.123660464,0.402821676
KOI-2162.02,9205938,0.402708674,0.35951555,5901,121,142,0.87464,0.039864,0.06178,0.86358,0.035719,0.026424,0.8226,0.03478,0.033,,CONFIRMED,11.090614,0.154,0.0341,0.00163,0.000744,0.99,0.0012,0.933189533,0.789478345,,1.328276617,0.08625714,7.050259589,2.45520032,0.671589957,0.012701476,1521.618208,63.28507301,1.117878119,0.046493265
KOI-4242.01,9514372,0.397885999,0.359278975,5713,107,119,0.91509,0.024395,0.061434,0.86685,0.032296,0.025243,0.7275,0.0302,0.02802,,CANDIDATE,12.051897,0.344,0.0355,0.0000128,0.00000227,0.9,0.094,0.979666736,0.642661379,,1.600626811,0.110588457,6.84616179,2.283564238,1.027695138,0.020343535,1500.153217,88.14688941,1.102108563,0.064758346
KOI-7749.01,5888187,0.474603798,0.413567855,5153,74,77,0.87437,0.039841,0.038558,0.82415,0.026053,0.020594,0.4347,0.01363,0.01323,,CANDIDATE,8.24968,0.793,0.00352,0.265,0.00233,0.01,0.99,0.880183992,0.182198086,,1.743226576,0.18887986,7.443073111,2.611890548,0.46775107,0.008507502,1496.846561,73.41142734,1.099679282,0.053932733
KOI-4926.01,1865864,0.391003918,0.345872906,4818,89,127,0.73632,0.021503,0.05908,0.70431,0.024715,0.023392,0.2421,0.01112,0.01473,,CANDIDATE,7.6351213,**,**,**,**,0.39,0.61,0.930105704,,,1.696392106,0.129667877,4.858168783,2.081847574,0.191978091,0.002840266,9377.144438,805.6810001,6.889050441,0.591904826
KOI-3508.01,6697817,0.407648209,0.35642394,5992,126,120,0.99389,0.023752,0.058956,0.93681,0.029858,0.027276,1.026,0.05204,0.04845,,CANDIDATE,10.55995,0.102,0.0608,0.0822,0.0644,0.98,0.008,0.922481259,0.828388171,,1.642915574,0.100287192,7.084864599,2.848162858,0.865831573,0.023346072,1456.192442,101.8063718,1.069812164,0.074793476
KOI-8048.01,11296205,0.41182854,0.383661229,6041,123,132,1.0553,0.057269,0.063947,1.056,0.040578,0.032569,1.35,0.06732,0.06222,,CANDIDATE,7.2200413,0.125,0.0223,0.0188,0.00716,0.48,0.013,0.486322188,0.425531915,,1.725676462,0.150976026,0.624442734,0.18829674,0.821878136,0.020532076,1398.881722,55.88877061,1.027708041,0.041059468
KOI-2650.01,8890150,0.409260701,0.361917051,3956,20,18,0.58966,0.0098827,0.010625,0.62147,0.015748,0.015939,0.08506,0.004498,0.004479,,CONFIRMED,10.0909195,0.0392,0.00544,0.0000195,0.00000317,1,0.0012,1.001201442,0.961954345,,1.422846884,0.087263706,6.723670965,2.405904627,0.595665731,0.011682785,1369.92206,113.3801358,1.00643242,0.083296304
KOI-2719.02,5184911,0.17907696,0.148851495,4590,75,98,0.71556,0.041181,0.039925,0.70569,0.021348,0.021133,0.2004,0.007491,0.0103,,CANDIDATE,10.022375,1,0.000317,0.967,0.0924,0.96,0.04,0.966569018,,,1.46333269,0.073926882,7.32483452,2.689214124,1.056056966,0.017720258,1348.648669,123.7766559,0.990803625,0.090934253
KOI-8246.01,4446859,0.454847548,0.399459403,6095,211,187,1.0142,0.076643,0.086858,1.2239,0.067967,0.063017,1.899,0.09477,0.08744,,CANDIDATE,7.156312,0.101,0.0127,0.00292,0.00047,0.36,0.011,0.364004044,0.327239636,,1.469396077,0.182079137,3.307575364,1.0853455,1.054461497,0.017365687,1340.491016,50.35716706,0.984810491,0.036995598
KOI-7673.01,3852872,0.402073638,0.364151203,4769,87,105,0.73653,0.036476,0.057078,0.72483,0.02473,0.024602,0.2473,0.007766,0.01006,,CANDIDATE,7.3996606,0.872,0.0653,0.516,0.214,0.74,0.25,0.986666667,0.126293333,,0.732468667,0.073883806,4.616547523,2.049646366,0.909157535,0.013721079,233.3473138,12.65707448,0.171431871,0.009298697
KOI-1404.02,8874090,0.40606829,0.371231783,4407,109,85,0.67537,0.022464,0.039,0.67911,0.017417,0.01935,0.1588,0.01277,0.01386,,CANDIDATE,10.125121,0.0556,0.00376,0.0117,0.00097,,0.0014,,,,1.317926929,0.095719121,4.628038662,1.957520966,0.297547051,0.005427271,3722.157373,198.7149279,2.734535024,0.145988704
KOI-2626.01,11768142,0.967151144,0.288683076,3554,71,,0.43,0.05,,0.4,0.05,,0.02,0.01,,,CONFIRMED,14.57548,0.137,0.02,0.002,0.002,,0.14,,,,1.676168733,0.319280744,6.546431895,2.376904362,0.233248435,0.002073762,1332.273454,82.76357908,0.978773345,0.060803422
KOI-1422.02,11497958,0.638363687,0.384155491,3526,71,,0.39,0.06,,0.38,0.05,,0.02,0.01,,,CONFIRMED,25.069052,0.16,0,0.09,0,,0.000037,,,,1.562668659,0.12696312,5.44818524,2.404607018,0.812875993,0.016132691,1279.452522,43.36254321,0.939967708,0.031856899
KOI-2529.02,8463346,0.521000189,0.495973468,4652,74,,0.73,0.03,,0.66,0.03,,0.17,0.02,,,CONFIRMED,12.023532,0.144,0.046,0.00461,0.00175,0.96,0.043,0.993325227,0.850286394,,2.292364647,0.205121241,4.371776548,1.733569707,0.64730004,0.008977671,3333.092248,163.22731,2.448702883,0.119917228
KOI-1422.04,11497958,0.395653183,0.363334921,3526,71,,0.39,0.06,,0.38,0.05,,0.02,0.01,,,CONFIRMED,9.098771,0.73,0,0.13,0,,0.0021,,,,1.202969634,0.102102131,0.604248888,0.203083864,0.152824904,0.001878403,1275.759284,81.1846817,0.937254418,0.059643463
KOI-8000.01,10331279,0.741248577,0.411624649,5663,169,,0.85,0.1,,0.78,0.12,,0.53,0.19,,,CANDIDATE,8.716486,0.46,0.3,0.0053,0.015,,0.93,0.722951802,0.390393973,,1.636334624,0.192764867,4.190084302,1.628503869,0.206871057,0.003133107,5143.062402,361.9545463,3.778422796,0.265914975
KOI-3010.01,3642335,0.384279679,0.341821959,3808,69,,0.54,0.03,,0.52,0.03,,0.05,0.01,,,CONFIRMED,12.681502,0.34,0.019,0.3,0.018,,0.0056,,,,1.441663735,0.075573599,2.848046304,0.917801209,0.383942016,0.004238982,1253.948583,125.7180409,0.921230882,0.092360519
KOI-1422.05,11497958,0.418946633,0.376144377,3526,71,,0.39,0.06,,0.38,0.05,,0.02,0.01,,,CONFIRMED,10.541692,0.1,0,0.011,0,,0.1,,,,1.127509477,0.093904512,4.136119692,1.583486305,0.526309689,0.00822736,3574.880326,143.0443523,2.62633588,0.105089536
KOI-7882.01,8364232,0.457255865,0.411252124,4345,96,73,0.67495,0.023147,0.037681,0.67737,0.017817,0.018205,0.1499,0.0104,0.0123,,CANDIDATE,7.2306123,0.198,0.0151,0,0,0.9,0.08,0.917855098,0.736119789,,1.344413017,0.143801225,4.114015737,1.492737233,0.426006982,0.008251215,6169.735023,254.1846826,4.532682211,0.186740336
KOI-2020.01,9349482,0.657418175,0.394672311,4983,155,148,0.69862,0.055088,0.023132,0.76353,0.038512,0.039566,0.3269,0.04138,0.04031,,CONFIRMED,33.038105,0.117,0.23,0.0001,0.00067,,0.002,0.999993499,0.88299426,,2.955154454,0.250286871,10.15155596,4.007086931,0.400997348,0.00748285,2767.216639,345.7539419,2.032974444,0.254012974
KOI-2078.02,9351316,0.321878045,0.317591149,4276,79,65,0.67422,0.022313,0.038649,0.67618,0.017477,0.016852,0.1396,0.008621,0.01048,,CONFIRMED,18.9777,0.0307,0.0161,0.0241,0.0115,,0.83,0.998960637,0.968292545,,2.652798254,0.134749935,8.045254721,2.725311961,0.508957399,0.007669866,733.556879,50.18506427,0.538917831,0.03686916
KOI-2094.02,8505920,0.68489318,0.422029994,5515,137,161,0.91106,0.064335,0.075965,0.9426,0.05888,0.042535,0.752,0.04844,0.04557,,CONFIRMED,12.916696,0.0448,0,8.79E-07,0,,0.00064,0.972620025,0.929046648,,2.328815501,0.222834328,5.580807961,2.391326849,0.341331381,0.002704043,1233.737377,65.65912934,0.906382436,0.048237399
KOI-2102.01,7008211,0.412159455,0.360751478,5092,109,104,0.77959,0.038998,0.046307,0.75612,0.029892,0.027757,0.3484,0.01809,0.01496,,CONFIRMED,15.990341,0.0158,0,0,0,,0.0004,0.994351028,0.978640282,,3.013036742,0.183301683,10.32741411,3.413723896,0.590575963,0.010770423,1359.683582,64.4913065,0.998910579,0.047379441
KOI-2703.01,5871985,0.349723007,0.319817016,4450,82,108,0.69368,0.022107,0.055356,0.67968,0.018569,0.018181,0.1652,0.008321,0.015,,CONFIRMED,28.472113,0.177,0.166,0,0,,0.00013,0.999817418,0.822849735,,2.837079373,0.140201319,9.145887571,3.073427647,0.618387084,0.011509178,588.0313272,41.50568578,0.432005447,0.030492733
KOI-4103.01,3747817,0.384501101,0.344836224,5375,119,136,0.8738,0.041604,0.076615,0.87253,0.046517,0.034681,0.5806,0.02559,0.02394,,CONFIRMED,16.886051,0.263,0.426,0.213,0.394,,0.00071,0.996354283,0.734313107,,2.904897895,0.189879203,9.667781152,3.404476609,0.606966457,0.013686385,2145.156048,91.49980974,1.575968923,0.067221616
KOI-5475.01,8105398,0.321913877,0.302914449,6257,203,186,1.1725,0.069883,0.077851,1.3775,0.066532,0.068432,2.66,0.1266,0.1154,,CONFIRMED,20.549334,0.0361,0.0868,0,0,,0.000066,,,,2.806109781,0.159496197,8.979345347,3.152726082,0.761452981,0.015990405,6244.629777,284.0602267,4.58770469,0.208688822
KOI-5706.01,9715631,0.418359861,0.376023817,5933,140,159,1.1156,0.056814,0.067187,1.1578,0.071754,0.055897,1.514,0.1527,0.1421,,CONFIRMED,12.365484,0.00342,0.00476,0.00000997,0.000018,,0.0026,0.881769442,0.878753791,,3.548417844,0.263672425,15.17709231,6.230740948,1.148236094,0.021271434,1563.056682,152.1760601,1.148321474,0.111798273
KOI-5856.01,11037818,0.441525297,0.416726375,5982,211,213,0.98875,0.079946,0.075147,1.4766,0.10322,0.088601,2.561,0.1697,0.1568,,CONFIRMED,10.947841,0.00274,0.00192,0.00000736,0.00000713,,0.0015,,,,2.687513767,0.246546174,8.324682698,3.138522988,0.792882655,0.020728297,5545.018308,353.4651459,4.073725329,0.259678118
KOI-2469.01,6149910,0.379261853,0.355909667,4969,90,96,0.75702,0.037313,0.038882,0.72752,0.02656,0.023413,0.2929,0.01248,0.01255,,CONFIRMED,16.57,**,**,**,**,,0.67,0.998181821,,,2.169004847,0.12578785,6.01358136,2.436148846,0.311080723,0.002600014,1229.633946,62.83904888,0.903367793,0.046165587
KOI-1361.01,6960913,0.550163576,0.399942949,4177,67,40,0.63791,0.039386,0.019515,0.6657,0.016445,0.01616,0.1229,0.008634,0.008531,,CONFIRMED,41.289803,0.37,0.227,0.124,0.136,,0.000051,0.999999667,0.62999979,,2.465811039,0.153261525,7.117248584,2.500404096,0.557412292,0.007628005,1207.799721,58.26527487,0.887326974,0.0428054
KOI-881.02,7373451,0.709987156,0.373558793,5079,97,98,0.79499,0.041343,0.043097,0.76159,0.030975,0.027124,0.3503,0.02186,0.02077,,CONFIRMED,32.135025,0.0612,0.062,0,0,,0.0022,0.999890591,0.938697287,,4.321236103,0.327418085,23.81401562,12.28772967,0.674429605,0.01193911,1048.281996,63.78570007,0.770135044,0.046861058
KOI-1830.02,3326377,0.528068157,0.394095605,5065,132,154,0.73584,0.05866,0.04146,0.7404,0.036931,0.032614,0.3268,0.04124,0.03923,,CONFIRMED,44.26747,0.16,0.17,0.069,0.0639,,0.00023,0.999995848,0.839996512,,3.16759104,0.221071926,11.64882396,4.476730625,0.601653618,0.013643718,1228.85382,151.294166,0.902794663,0.111150377
KOI-1846.01,9886255,0.391480069,0.373212061,5071,81,91,0.85262,0.043502,0.056589,0.82133,0.03296,0.024928,0.4055,0.02376,0.02288,,CONFIRMED,35.39178,0.0804,0.0706,0.0662,0.0601,,0.000095,0.999996561,0.919596837,,2.724348955,0.177192003,8.511891715,3.011970367,0.415536366,0.008130127,3196.56857,183.8322541,2.348403852,0.135054939
KOI-253.02,11752906,0.414706622,0.374632169,4002,36,25,0.61876,0.020349,0.020181,0.65621,0.011045,0.011933,0.09999,0.004447,0.005254,,CONFIRMED,12.288935,0.405,0.012,0.3,0.0115,,0.024,,,,1.555426539,0.087627607,1.412635536,0.452252127,0.15048204,0.007717028,1202.186631,601.0933153,0.883203239,0.441601619
KOI-314.02,7603200,0.431573128,0.270671931,3798,33,24,0.52877,0.018272,0.020364,0.54467,0.015918,0.016164,0.05578,0.002224,0.001887,,CONFIRMED,59.542366,**,**,**,**,,0.00031,,,,1.028405596,0.040500527,3.856616642,1.326519648,0.125393828,0.001368924,8655.964985,419.8995716,6.359225859,0.308485099
KOI-1895.03,4263293,0.391595574,0.359721325,4335,99,87,0.67521,0.022853,0.038972,0.66756,0.016932,0.01645,0.1437,0.01209,0.01326,,CONFIRMED,13.92513,0.344,0.15,0.0148,0.0112,,0.0038,0.998388013,0.654942537,,2.228750976,0.128007932,6.019140291,2.324051554,0.569358807,0.0094745,1152.187775,46.60817896,0.84647088,0.034241351
KOI-2401.01,10336951,0.447370357,0.435844964,4917,99,84,0.75888,0.057345,0.024427,0.81378,0.031106,0.033273,0.352,0.01174,0.01136,,CANDIDATE,17.32579,0.204,0.0352,0.0152,0.00425,,0.17,0.999683151,0.795747788,,2.003530444,0.147730336,3.128944972,0.884627963,0.24659817,0.004566633,1119.184143,223.8368286,0.822224299,0.16444486
KOI-2862.01,6679295,0.42334111,0.406791981,3678,73,,0.55,0.02,-0.04,0.51,0.03,-0.04,0.04270484,0.006061043,,,CANDIDATE,12.88293,0.647,0.04,0.6078,0.0456,,0.59,,,,1.819282756,0.10013173,4.896920542,2.116134169,0.535074547,0.010464866,1102.036778,42.14411139,0.809626747,0.030961761
KOI-3255.01,8183288,0.40692437,0.393535224,4550,81,,0.71,0.03,0.04,0.68,0.03,0.03,0.177808805,0.020160852,,,CONFIRMED,21.087347,0.1407,0.033,0.05,0.021,,0.00024,0.999912544,0.859224849,,1.585023068,0.110541954,6.829118461,2.532067673,0.661167651,0.014139642,1097.919137,68.23850793,0.806601665,0.050132375
KOI-3391.01,9452897,0.375736586,0.335614486,4718,107,87,0.6983,0.038537,0.02345,0.74959,0.026238,0.027215,0.2539,0.02147,0.02216,,CANDIDATE,9.655775,0.0425,0.00882,0.0012,0.000941,,0.028,0.98428812,0.942455875,,1.743470392,0.124287775,3.259959187,1.044503185,0.44464612,0.006999202,3153.860781,110.0167982,2.317027976,0.080825381
KOI-5651.01,9282853,0.416024395,0.387149529,5015,153,125,1.0938,0.17376,0.21341,3.0642,0.32379,0.32065,5.432,0.9357,0.7897,,CANDIDATE,11.883194,0.0038,0.0031,0.000091,0.00023,,0.22,0.99060944,0.986845124,,6.876221791,0.85038331,42.91511232,25.19130853,0.385224704,0.022726195,49824.47632,7913.029404,36.60424907,5.813417833
KOI-7930.01,9210820,0.416425634,0.369802784,4987,152,115,1.1779,0.15311,0.22895,3.3799,0.2918,0.30089,6.482,0.8408,0.7411,,CANDIDATE,8.00378,0.24,0.096,0,0,,0.019,0.585599474,0.4450556,,7.618464775,0.854022904,46.14256757,20.78546879,1.079905804,0.05837916,7565.689556,923.1845348,5.558239751,0.678230443
KOI-571.04,8120608,0.439038954,0.386272607,3838,37,29,0.53746,0.011186,0.018773,0.54889,0.016835,0.015959,0.05918,0.002245,0.001963,,CONFIRMED,23.637213,0.0613,0.00613,0.0000057,0.000001,,0.0003,,,,1.411099808,0.067881735,6.501146726,2.605496794,0.563484362,0.009982007,1079.451742,57.95944223,0.793034335,0.042580716
KOI-812.02,4139816,0.781718002,0.407886183,4099,54,36,0.57885,0.019677,0.020061,0.60036,0.015573,0.017477,0.09276,0.004605,0.004682,,CONFIRMED,27.241827,0.0664,0.077,0.00000912,0.0000095,,0.000013,0.999996042,0.933596305,,2.614329441,0.181261482,7.878627349,2.749594893,0.120416519,0.001377764,8707.62754,435.8976766,6.397180478,0.320238331
KOI-817.01,4725681,0.682350121,0.42989438,3873,14,14,0.57868,0.018975,0.0099635,0.61151,0.016389,0.015145,0.0754,0.004298,0.003543,,CONFIRMED,22.27284,0.0475,0.0195,0.000375,0.000122,,0.000025,,,,2.186307145,0.127603505,5.09837703,2.220614772,0.355973088,0.002170342,1009.299173,41.38814084,0.741495767,0.030406377
KOI-886.03,7455287,0.407596959,0.34599537,3717,30,23,0.49782,0.011629,0.019431,0.50785,0.014621,0.014345,0.04448,0.001813,0.001573,,CONFIRMED,12.355694,0.2,0.0277,0.1,0.0133,,0.00019,,,,1.30617629,0.068914411,4.265771833,2.242122738,0.167246045,0.006482405,973.2614498,486.6307249,0.71502015,0.357510075
KOI-899.03,7907423,0.544927102,0.416752413,3681,19,14,0.50883,0.01049,0.010536,0.52528,0.016599,0.014387,0.0456,0.002522,0.001971,,CONFIRMED,24.263742,0.126,0.0398,0.00179,0.000719,,0.00055,,,,1.435832173,0.081778105,3.885183543,1.616410351,1.087630105,0.028878744,905.9183414,41.51023011,0.665545592,0.030496072
KOI-719.03,9950612,0.388523836,0.404968245,4525,78,97,0.69583,0.040008,0.038275,0.69793,0.018882,0.020119,0.1861,0.006314,0.01258,,CONFIRMED,36.883266,0.0184,0.0177,0.00101,0.00173,,0.00031,0.999999366,0.981599378,,1.327603956,0.083519461,3.100300375,0.918268524,0.096578911,0.000665143,6654.439406,327.8332922,4.888777071,0.240847318
KOI-2704.01,9730163,0.79809998,0.039364828,3218,26,18,0.23876,0.010131,0.010094,0.26864,0.012643,0.011888,0.006952,0.000538,0.0004339,,CONFIRMED,41.95647,0.374,0.0517,0.0574,0.00783,,0.000022,,,,2.27780694,0.111308851,3.004587246,0.897266973,0.175563212,0.001017648,3756.380534,198.2190692,2.759677548,0.145624414
KOI-7932.01,9278575,0.397308246,0.352321495,5971,208,216,1.1094,0.08276,0.075275,1.6961,0.11151,0.0923,3.358,0.1691,0.1533,,CANDIDATE,7.2063136,0.395,0.0208,0.302,0.0152,,0.0072,0.778228856,0.470828458,,2.122113162,0.20065897,2.931671436,0.786887347,0.126469617,0.001174941,5036.325567,179.0542243,3.700007086,0.131544693
KOI-2162.01,9205938,0.431135995,0.375287217,5901,121,142,0.87464,0.039864,0.06178,0.86358,0.035719,0.026424,0.8226,0.03478,0.033,,CONFIRMED,20.233814,0.0438,0.0199,0.00000791,0.00000772,,0.00013,0.999747047,0.955958126,,1.597473515,0.090081391,5.462098592,2.404087273,1.034410518,0.02348993,866.8171889,48.2957361,0.636819383,0.035481139
KOI-7621.01,1025986,0.566529882,0.411774504,5726,105,114,0.97604,0.04114,0.058625,0.934,0.033215,0.026545,0.8526,0.03323,0.03116,,CANDIDATE,8.011753,0.766,0.088,0.0496,0.148,,0.97,,,,1.455281749,0.195154479,6.681587068,3.030335519,0.312277674,0.002886923,812.7858966,41.97230278,0.597124538,0.03083554
KOI-7591.01,8297319,0.266030992,0.226858309,4659,108,183,0.69132,0.042861,0.054495,0.67746,0.022328,0.023539,0.1971,0.01078,0.0243,,CANDIDATE,7.35,0.446,0.163,0.182,0.0834,,,,,,1.270219566,0.102120234,2.56083765,0.962244944,0.317405625,0.005810307,4354.540236,332.0961806,3.199123947,0.243979108
KOI-7617.01,11559304,0.416824155,0.38782886,3670,23,15,0.49828,0.010662,0.0095429,0.51449,0.015701,0.015482,0.04324,0.00227,0.001919,,CANDIDATE,7.15,0.276,0.0386,0,0,,,,,,0.775763639,0.065950627,0.844465962,0.386824168,0.719712238,0.010857595,639.3454452,60.01911207,0.469704082,0.044093881
KOI-7235.01,9821428,0.327627866,0.275270153,5525.2,110,,0.92,0.08,-0.07,1.06,0.31,0.18,0.939493096,0.554584601,,,CANDIDATE,9.74,0.051,0.021,0.06398,0.00117,,,,,,1.644615193,0.399018461,2.431321846,0.680703589,0.222331235,0.004168824,5124.560837,260.1382387,3.764830362,0.191114199
KOI-4848.01,9005321,0.442900268,0.413302265,4259,59,51,0.67742,0.021243,0.040099,0.68867,0.01517,0.01783,0.1417,0.006766,0.008606,,CANDIDATE,,0.253,0.0378,0.000877,0.000179,,,,,,1.704930633,0.166678229,2.375252432,0.723464989,0.121857743,0.001848336,14556.45031,1220.523526,10.69410001,0.896674695
KOI-5499.01,8294683,0.392108926,0.360390859,5136,126,107,0.77325,0.058845,0.054749,0.83199,0.037377,0.039244,0.439,0.02194,0.02111,,CANDIDATE,,0.992,0.014,0.982,0.0427,,,,,,1.451830865,0.136378477,2.304592769,0.567216947,0.118046506,0.001227527,4344.799574,165.3719802,3.191967834,0.12149284
KOI-5652.01,9292100,0.414820825,0.358432452,4893,153,122,1.2771,0.32973,0.24773,5.813,0.70221,0.64238,17.87,3.566,2.955,,CANDIDATE,,0.99,8.60E-07,0.56,0.055,,,,,,12.21952244,1.671763607,,,0.431172945,0.032493557,130837.6664,23872.19985,96.12172336,17.53804583
KOI-5237.01,6115356,0.158092201,0.152649659,5780,206,244,1.192,0.14746,0.065451,1.9829,0.2091,0.16982,3.999,0.5672,0.486,,CANDIDATE,,0.007,0.0109,0.00658,0.011,,,,,,5.28764476,0.563161334,35.83118864,18.39721645,1.089471255,0.032433009,4585.968766,603.8937614,3.369146157,0.443659006
KOI-5248.01,6198670,0.477314074,0.440113122,5669,128,147,0.94949,0.043578,0.075778,0.94839,0.048202,0.036239,0.8471,0.04925,0.046,,CANDIDATE,,0.0988,0.0597,0.019,0.0106,,,,,,1.287304166,0.136337647,6.338647491,2.306349841,0.670329863,0.01278413,634.0205488,67.29463207,0.465792072,0.049438944
KOI-5135.01,5184144,0.44949523,0.374075715,5375,176,177,0.87405,0.079443,0.061963,1.0216,0.076344,0.064505,0.802,0.0569,0.05524,,CANDIDATE,,0.393,0.118,0.0806,0.0478,,,,,,2.402715937,0.349808081,6.646441427,2.317218256,0.592133569,0.008824889,565.6286876,45.5822185,0.415547034,0.033487615
KOI-5176.01,5529385,0.646903884,0.427445008,5780,122,138,0.97057,0.062313,0.075937,0.96591,0.042807,0.032926,0.9474,0.04744,0.04394,,CANDIDATE,,0.389,0.137,0.0304,0.0119,,,,,,1.456506854,0.257139938,0.728909465,0.207705613,0.950335087,0.021776499,555.8385006,23.62464343,0.408354536,0.017356175
KOI-7706.01,4762283,0.272638325,1.079651782,4588,106,156,0.69558,0.023845,0.057679,0.67807,0.021167,0.022977,0.1855,0.01214,0.02146,,CANDIDATE,7.466128,1,3.20E-12,0.815,0.309,,0.49,0.947014013,,,2.345358472,0.403386248,4.594631616,2.111876242,0.802296931,0.014008375,543.4681567,19.70442134,0.39926649,0.014476129
KOI-8047.01,11294822,0.531107101,0.453457191,4760,77,84,0.75369,0.040844,0.038114,0.74253,0.026435,0.023291,0.257,0.009338,0.009298,,CANDIDATE,7.666105,0.875,0,0.375,0,0.72,0.14,0.387353612,0.048419202,,1.72459177,0.226722409,6.081087528,2.376967836,0.921415373,0.015557615,533.2398261,22.38933906,0.391752104,0.016448641
KOI-8077.01,12266099,0.427833787,0.388008497,4927,128,107,0.71621,0.038801,0.039863,0.77437,0.029823,0.033348,0.3223,0.02406,0.0251,,CANDIDATE,7.2294726,0.42,0.01,0.0028,0.0004,,0.43,0.903742858,0.524170858,,1.343529148,0.131952801,0.991759715,0.191027973,0.128320756,0.001562683,4611.008567,169.9162443,3.387541997,0.124831348
KOI-2124.01,11462341,0.942872879,0.264946518,4385,96,50,0.65891,0.038601,0.021275,0.69138,0.017266,0.016641,0.1617,0.01172,0.01104,,CANDIDATE,16.06687,0.833,1.11E-16,0.167,0,,0.0038,0.999372211,0.166895159,,1.621859784,0.111067419,1.765803485,0.57645916,0.227190619,0.011650801,527.4246765,263.7123383,0.387479922,0.193739961
KOI-8156.01,8439949,0.892740318,0.459054837,6137,125,126,1.0768,0.037531,0.063236,1.0518,0.03577,0.030769,1.424,0.07496,0.06759,,CANDIDATE,7.17334,0.0725,0.0133,0.0102,0.00108,0.41,0.14,0.476744186,0.442180233,,2.888004961,0.293059849,9.734672826,3.912130443,1.024463787,0.015978251,1846.834621,92.43900112,1.35680291,0.067911606
KOI-4014.01,9009953,0.933607548,0.235108988,6010,115,126,1.0957,0.03814,0.063836,1.0846,0.040052,0.030501,1.394,0.05815,0.05477,,CONFIRMED,19.096905,0.126,0.121,0.0000412,0.0000443,0.93,0.066,0.996400265,0.870853832,,2.74472189,0.152428643,8.527257401,2.813826293,0.766668147,0.011892211,3228.190646,130.7486685,2.371635452,0.09605634
KOI-1608.03,10055126,0.529954475,0.433396467,6116,128,140,1.0918,0.043448,0.07803,1.0962,0.042862,0.032645,1.529,0.06825,0.06397,,CONFIRMED,12.50597,0.0683,0.0556,0.0024,0.000326,0.89,0.1,0.948875661,0.884067453,,1.844648665,0.145365916,6.706511555,2.500108175,0.964320968,0.016448282,516.2659482,17.70410163,0.379282007,0.013006566
KOI-2172.02,4173026,0.475646625,0.451562246,5551,120,120,0.89186,0.044248,0.058296,0.85005,0.03421,0.029244,0.6247,0.03039,0.02852,,CONFIRMED,14.992003,0.813,0.355,0.789,0.397,0.98,0.021,0.996878633,0.186416304,,2.585835989,0.24720751,7.849878373,3.000121672,0.449563587,0.008614966,4207.271052,198.3754904,3.09093058,0.145739331
KOI-5433.01,7829836,0.423576666,0.39572836,5966,122,123,1.0168,0.03983,0.06173,0.98294,0.0349,0.030305,1.112,0.05832,0.05412,,CANDIDATE,9.357273,0.0882,0.101,0.085,0.1,0.97,0.0048,0.769368765,0.70151044,,2.001177976,0.160549808,3.438435276,1.215908292,0.408219585,0.003792485,483.3909635,17.18578214,0.355129939,0.012625775
KOI-4015.01,8282846,0.42903367,0.389746133,5072,95,99,0.79665,0.038261,0.044467,0.77702,0.032379,0.027031,0.3636,0.01616,0.01549,,CONFIRMED,18.224667,0.108,0.025,0.0113,0.0065,1,0.000093,0.999108114,0.891204438,,2.529057954,0.176450537,5.306257855,2.396088079,0.447515617,0.004007106,398.9633039,21.25991848,0.293103977,0.015618897
KOI-581.02,8822216,0.412581337,0.357930495,5571,102,115,0.95335,0.040167,0.059257,0.91269,0.035736,0.027681,0.7297,0.03268,0.03072,,CONFIRMED,13.330562,1,8.26E-07,0.553,0.458,0.99,0.0056,0.988294505,,,2.460592845,0.147740649,2.113146581,0.66436229,0.823576094,0.019330226,395.5399929,35.19924645,0.290588993,0.025859619
KOI-5581.01,8891684,0.309993709,0.266917225,5298,97,106,0.87335,0.040035,0.058744,0.83741,0.034368,0.027043,0.503,0.01835,0.01779,,CONFIRMED,14.203887,0.276,0.205,0.0157,0.00777,0.92,0.0038,0.923509335,0.668620759,,2.850411945,0.217333345,9.391030353,3.70278188,0.972740626,0.01833681,723.5776066,25.99412992,0.531586419,0.019096951
KOI-1989.01,10779233,0.420278159,0.390719474,5750,104,111,0.99255,0.026129,0.056745,0.94241,0.031981,0.025914,0.8816,0.03247,0.03074,,CONFIRMED,21.656965,0.158,0.293,0,0,1,0.00048,0.999168352,0.841299752,,1.885900247,0.144329831,0.386792112,0.12543357,0.085465564,0.000577595,8057.76503,390.3096405,5.919749887,0.286746442
KOI-8174.01,8873873,0.37308503,0.314122779,5399,152,150,0.85097,0.068392,0.059161,0.94334,0.055347,0.048109,0.6942,0.02813,0.02734,,CANDIDATE,7.372084,0.03,0.0001,0.01,0.00165094,,0.018,0.315078851,0.305626485,,0.891186102,0.069170451,4.219964162,1.642486109,0.554192197,0.005512188,301.059296,9.663768512,0.221177427,0.007099623
KOI-2686.01,7826659,0.88761627,0.072266198,4527,85,103,0.69436,0.040119,0.037751,0.69596,0.018566,0.02023,0.1856,0.006856,0.01471,,CONFIRMED,58.995075,0.0288,0.0156,0.000114,0.0000819,1,0.00015,0.99999977,0.971199777,,3.530818139,0.123808067,15.01523499,6.174408756,0.61427986,0.01148155,669.50937,38.89719578,0.491864432,0.028576369

